Weak Secrecy in the Multi-Way Untrusted Relay Channel with Compute-and-Forward

We investigate the problem of secure communications in a Gaussian multi-way relay channel applying the compute-and-forward scheme using nested lattice codes. All nodes employ half-duplex operation and can exchange confidential messages only via an untrusted relay. The relay is assumed to be honest but curious, i.e., an eavesdropper that conforms to the system rules and applies the intended relaying scheme. We start with the general case of the single-input multiple-output (SIMO) L-user multi-way relay channel and provide an achievable secrecy rate region under a weak secrecy criterion. We show that the securely achievable sum rate is equivalent to the difference between the computation rate and the multiple access channel (MAC) capacity. Particularly, we show that all nodes must encode their messages such that the common computation rate tuple falls outside the MAC capacity region of the relay. We provide results for the single-input single-output (SISO) and the multiple-input single-input (MISO) L-user multi-way relay channel as well as the two-way relay channel. We discuss these results and show the dependency between channel realization and achievable secrecy rate. We further compare our result to available results in the literature for different schemes and show that the proposed scheme operates close to the compute-and-forward rate without secrecy.

==> figures/2-user-channel-histogram-5dB-3-antennas.csv <==
type	iterations	decodable	decodable_percent	avg_secrecy_rate
1	1000	972	97.2000	1.4054
2	1000	521	52.1000	0.7568
3	1000	356	35.6000	0.5508

==> figures/2-user-channel-histogram-5dB-6-antennas.csv <==
type	iterations	decodable	decodable_percent	avg_secrecy_rate
1	1000	1000	100.0000	2.1045
2	1000	521	52.1000	0.7568
3	1000	134	13.4000	0.3362

==> figures/l-user-channel-histogram-10dB.csv <==
dimension	iterations	outside	outside_percent	decodable	decodable_percent
2	10000	3186	31.8600	3186	31.8600
3	10000	391	3.9100	12	0.1200
4	10000	9	0.0900	0	0.0000


==> figures/l-user-channel-histogram-15dB.csv <==
dimension	iterations	outside	outside_percent	decodable	decodable_percent
2	10000	4541	45.4100	4541	45.4100
3	10000	1171	11.7100	98	0.9800
4	10000	164	1.6400	0	0.0000


==> figures/l-user-channel-histogram-20dB.csv <==
dimension	iterations	outside	outside_percent	decodable	decodable_percent
2	10000	5711	57.1100	5711	57.1100
3	10000	2051	20.5100	269	2.6900
4	10000	554	5.5400	0	0.0000


==> figures/l-user-channel-histogram-5dB.csv <==
dimension	iterations	outside	outside_percent	decodable	decodable_percent
2	10000	1819	18.1900	1819	18.1900
3	10000	37	0.3700	0	0.0000
4	10000	0	0.0000	0	0.0000


==> figures/power-rate-region.csv <==
snr	power	nazer	richter	kashyap_perfect	kashyap_strong	he
0.00	1.0000	0.2925	0.0000	0.0000	0.0000	0.0000
0.10	1.0233	0.3036	0.0084	0.0000	0.0000	0.0000
0.20	1.0471	0.3148	0.0168	0.0000	0.0000	0.0000
0.30	1.0715	0.3261	0.0253	0.0000	0.0000	0.0000
0.40	1.0965	0.3374	0.0340	0.0000	0.0000	0.0000
0.50	1.1220	0.3489	0.0427	0.0000	0.0000	0.0000
0.60	1.1482	0.3604	0.0515	0.0000	0.0000	0.0000
0.70	1.1749	0.3720	0.0605	0.0000	0.0000	0.0000
0.80	1.2023	0.3837	0.0695	0.0000	0.0000	0.0000
0.90	1.2303	0.3955	0.0786	0.0000	0.0000	0.0000
1.00	1.2589	0.4073	0.0878	0.0000	0.0000	0.0000
1.10	1.2882	0.4193	0.0971	0.0000	0.0000	0.0000
1.20	1.3183	0.4313	0.1065	0.0000	0.0000	0.0000
1.30	1.3490	0.4434	0.1160	0.0000	0.0000	0.0000
1.40	1.3804	0.4555	0.1256	0.0000	0.0000	0.0000
1.50	1.4125	0.4677	0.1353	0.0000	0.0000	0.0000
1.60	1.4454	0.4800	0.1450	0.0000	0.0000	0.0000
1.70	1.4791	0.4924	0.1549	0.0000	0.0000	0.0000
1.80	1.5136	0.5049	0.1649	0.0000	0.0000	0.0000
1.90	1.5488	0.5174	0.1749	0.0000	0.0000	0.0000
2.00	1.5849	0.5300	0.1851	0.0000	0.0000	0.0000
2.10	1.6218	0.5426	0.1953	0.0000	0.0000	0.0000
2.20	1.6596	0.5554	0.2056	0.0000	0.0000	0.0000
2.30	1.6982	0.5682	0.2160	0.0000	0.0000	0.0000
2.40	1.7378	0.5810	0.2265	0.0000	0.0000	0.0000
2.50	1.7783	0.5940	0.2371	0.0000	0.0000	0.0000
2.60	1.8197	0.6070	0.2478	0.0000	0.0000	0.0000
2.70	1.8621	0.6200	0.2585	0.0000	0.0000	0.0000
2.80	1.9055	0.6332	0.2694	0.0000	0.0000	0.0000
2.90	1.9498	0.6463	0.2803	0.0000	0.0000	0.0000
3.00	1.9953	0.6596	0.2913	0.0000	0.0000	0.0000
3.10	2.0417	0.6729	0.3024	0.0000	0.0000	0.0000
3.20	2.0893	0.6863	0.3136	0.0000	0.0000	0.0000
3.30	2.1380	0.6997	0.3249	0.0000	0.0000	0.0000
3.40	2.1878	0.7132	0.3363	0.0000	0.0000	0.0000
3.50	2.2387	0.7268	0.3477	0.0000	0.0000	0.0000
3.60	2.2909	0.7404	0.3592	0.0000	0.0000	0.0000
3.70	2.3442	0.7540	0.3708	0.0000	0.0000	0.0000
3.80	2.3988	0.7677	0.3825	0.0000	0.0000	0.0000
3.90	2.4547	0.7815	0.3943	0.0000	0.0000	0.0000
4.00	2.5119	0.7953	0.4061	0.0000	0.0000	0.0000
4.10	2.5704	0.8092	0.4180	0.0000	0.0000	0.0000
4.20	2.6303	0.8231	0.4300	0.0000	0.0000	0.0000
4.30	2.6915	0.8371	0.4421	0.0000	0.0000	0.0000
4.40	2.7542	0.8512	0.4543	0.0000	0.0000	0.0000
4.50	2.8184	0.8652	0.4665	0.0000	0.0000	0.0000
4.60	2.8840	0.8794	0.4788	0.0000	0.0000	0.0000
4.70	2.9512	0.8936	0.4911	0.0000	0.0000	0.0000
4.80	3.0200	0.9078	0.5036	0.0000	0.0000	0.0000
4.90	3.0903	0.9221	0.5161	0.0000	0.0000	0.0000
5.00	3.1623	0.9364	0.5287	0.0000	0.0000	0.0000
5.10	3.2359	0.9507	0.5413	0.0000	0.0000	0.0000
5.20	3.3113	0.9651	0.5541	0.0000	0.0000	0.0000
5.30	3.3884	0.9796	0.5669	0.0000	0.0000	0.0000
5.40	3.4674	0.9941	0.5797	0.0000	0.0000	0.0000
5.50	3.5481	1.0086	0.5926	0.0000	0.0000	0.0086
5.60	3.6308	1.0232	0.6056	0.0000	0.0000	0.0232
5.70	3.7154	1.0378	0.6187	0.0000	0.0000	0.0378
5.80	3.8019	1.0525	0.6318	0.0000	0.0000	0.0525
5.90	3.8905	1.0672	0.6450	0.0000	0.0000	0.0672
6.00	3.9811	1.0819	0.6582	0.0000	0.0000	0.0819
6.10	4.0738	1.0967	0.6715	0.0000	0.0000	0.0967
6.20	4.1687	1.1115	0.6849	0.0000	0.0000	0.1115
6.30	4.2658	1.1264	0.6983	0.0000	0.0000	0.1264
6.40	4.3652	1.1412	0.7118	0.0000	0.0000	0.1412
6.50	4.4668	1.1562	0.7254	0.0000	0.0000	0.1562
6.60	4.5709	1.1711	0.7390	0.0000	0.0000	0.1711
6.70	4.6774	1.1861	0.7526	0.0000	0.0000	0.1861
6.80	4.7863	1.2011	0.7663	0.0000	0.0000	0.2011
6.90	4.8978	1.2162	0.7801	0.0000	0.0000	0.2162
7.00	5.0119	1.2313	0.7939	0.0000	0.0099	0.2313
7.10	5.1286	1.2464	0.8078	0.0000	0.0250	0.2464
7.20	5.2481	1.2615	0.8217	0.0000	0.0402	0.2615
7.30	5.3703	1.2767	0.8357	0.0000	0.0554	0.2767
7.40	5.4954	1.2919	0.8497	0.0000	0.0706	0.2919
7.50	5.6234	1.3072	0.8638	0.0000	0.0858	0.3072
7.60	5.7544	1.3224	0.8779	0.0000	0.1011	0.3224
7.70	5.8884	1.3377	0.8921	0.0000	0.1164	0.3377
7.80	6.0256	1.3531	0.9063	0.0000	0.1317	0.3531
7.90	6.1660	1.3684	0.9206	0.0000	0.1471	0.3684
8.00	6.3096	1.3838	0.9349	0.0000	0.1624	0.3838
8.10	6.4565	1.3992	0.9493	0.0000	0.1778	0.3992
8.20	6.6069	1.4146	0.9637	0.0000	0.1933	0.4146
8.30	6.7608	1.4301	0.9781	0.0000	0.2087	0.4301
8.40	6.9183	1.4455	0.9926	0.0000	0.2242	0.4455
8.50	7.0795	1.4610	1.0071	0.0000	0.2397	0.4610
8.60	7.2444	1.4766	1.0217	0.0000	0.2552	0.4766
8.70	7.4131	1.4921	1.0363	0.0000	0.2708	0.4921
8.80	7.5858	1.5077	1.0510	0.0000	0.2863	0.5077
8.90	7.7625	1.5233	1.0657	0.0000	0.3019	0.5233
9.00	7.9433	1.5389	1.0804	0.0000	0.3176	0.5389
9.10	8.1283	1.5545	1.0952	0.0000	0.3332	0.5545
9.20	8.3176	1.5702	1.1100	0.0000	0.3488	0.5702
9.30	8.5114	1.5859	1.1248	0.0000	0.3645	0.5859
9.40	8.7096	1.6016	1.1397	0.0000	0.3802	0.6016
9.50	8.9125	1.6173	1.1546	0.0000	0.3959	0.6173
9.60	9.1201	1.6330	1.1696	0.0000	0.4117	0.6330
9.70	9.3325	1.6488	1.1846	0.0000	0.4274	0.6488
9.80	9.5499	1.6646	1.1996	0.0000	0.4432	0.6646
9.90	9.7724	1.6803	1.2146	0.0000	0.4590	0.6803
10.00	10.0000	1.6962	1.2297	0.0000	0.4748	0.6962
10.10	10.2329	1.7120	1.2448	0.0000	0.4906	0.7120
10.20	10.4713	1.7278	1.2600	0.0000	0.5065	0.7278
10.30	10.7152	1.7437	1.2752	0.0000	0.5223	0.7437
10.40	10.9648	1.7596	1.2904	0.0000	0.5382	0.7596
10.50	11.2202	1.7755	1.3056	0.0000	0.5541	0.7755
10.60	11.4815	1.7914	1.3209	0.0000	0.5700	0.7914
10.70	11.7490	1.8073	1.3362	0.0000	0.5859	0.8073
10.80	12.0226	1.8232	1.3515	0.0000	0.6019	0.8232
10.90	12.3027	1.8392	1.3668	0.0000	0.6178	0.8392
11.00	12.5893	1.8552	1.3822	0.0000	0.6338	0.8552
11.10	12.8825	1.8711	1.3976	0.0000	0.6498	0.8711
11.20	13.1826	1.8871	1.4130	0.0000	0.6658	0.8871
11.30	13.4896	1.9031	1.4285	0.0000	0.6818	0.9031
11.40	13.8038	1.9192	1.4439	0.0000	0.6978	0.9192
11.50	14.1254	1.9352	1.4594	0.0000	0.7139	0.9352
11.60	14.4544	1.9512	1.4750	0.0000	0.7299	0.9512
11.70	14.7911	1.9673	1.4905	0.0000	0.7460	0.9673
11.80	15.1356	1.9834	1.5061	0.0000	0.7620	0.9834
11.90	15.4882	1.9995	1.5217	0.0000	0.7781	0.9995
12.00	15.8489	2.0156	1.5373	0.0000	0.7942	1.0156
12.10	16.2181	2.0317	1.5529	0.0000	0.8103	1.0317
12.20	16.5959	2.0478	1.5686	0.0000	0.8264	1.0478
12.30	16.9824	2.0639	1.5843	0.0000	0.8426	1.0639
12.40	17.3780	2.0801	1.6000	0.0000	0.8587	1.0801
12.50	17.7828	2.0962	1.6157	0.0000	0.8749	1.0962
12.60	18.1970	2.1124	1.6314	0.0000	0.8910	1.1124
12.70	18.6209	2.1285	1.6472	0.0000	0.9072	1.1285
12.80	19.0546	2.1447	1.6629	0.0000	0.9234	1.1447
12.90	19.4984	2.1609	1.6787	0.0000	0.9396	1.1609
13.00	19.9526	2.1771	1.6945	0.0000	0.9558	1.1771
13.10	20.4174	2.1933	1.7104	0.0000	0.9720	1.1933
13.20	20.8930	2.2095	1.7262	0.0000	0.9882	1.2095
13.30	21.3796	2.2258	1.7421	0.0000	1.0044	1.2258
13.40	21.8776	2.2420	1.7579	0.0000	1.0206	1.2420
13.50	22.3872	2.2582	1.7738	0.0000	1.0369	1.2582
13.60	22.9087	2.2745	1.7897	0.0000	1.0531	1.2745
13.70	23.4423	2.2907	1.8057	0.0000	1.0694	1.2907
13.80	23.9883	2.3070	1.8216	0.0000	1.0857	1.3070
13.90	24.5471	2.3233	1.8375	0.0000	1.1019	1.3233
14.00	25.1189	2.3396	1.8535	0.0000	1.1182	1.3396
14.10	25.7040	2.3559	1.8695	0.0000	1.1345	1.3559
14.20	26.3027	2.3722	1.8855	0.0000	1.1508	1.3722
14.30	26.9153	2.3885	1.9015	0.0000	1.1671	1.3885
14.40	27.5423	2.4048	1.9175	0.0000	1.1834	1.4048
14.50	28.1838	2.4211	1.9335	0.0000	1.1997	1.4211
14.60	28.8403	2.4374	1.9496	0.0000	1.2161	1.4374
14.70	29.5121	2.4537	1.9657	0.0000	1.2324	1.4537
14.80	30.1995	2.4701	1.9817	0.0155	1.2487	1.4701
14.90	30.9030	2.4864	1.9978	0.0321	1.2651	1.4864
15.00	31.6228	2.5028	2.0139	0.0488	1.2814	1.5028
15.10	32.3594	2.5191	2.0300	0.0654	1.2978	1.5191
15.20	33.1131	2.5355	2.0461	0.0820	1.3141	1.5355
15.30	33.8844	2.5518	2.0623	0.0986	1.3305	1.5518
15.40	34.6737	2.5682	2.0784	0.1152	1.3469	1.5682
15.50	35.4813	2.5846	2.0945	0.1318	1.3632	1.5846
15.60	36.3078	2.6010	2.1107	0.1484	1.3796	1.6010
15.70	37.1535	2.6174	2.1269	0.1650	1.3960	1.6174
15.80	38.0189	2.6337	2.1431	0.1816	1.4124	1.6337
15.90	38.9045	2.6501	2.1592	0.1982	1.4288	1.6501
16.00	39.8107	2.6665	2.1754	0.2148	1.4452	1.6665
16.10	40.7380	2.6830	2.1916	0.2315	1.4616	1.6830
16.20	41.6869	2.6994	2.2079	0.2481	1.4780	1.6994
16.30	42.6580	2.7158	2.2241	0.2647	1.4944	1.7158
16.40	43.6516	2.7322	2.2403	0.2813	1.5108	1.7322
16.50	44.6684	2.7486	2.2566	0.2979	1.5273	1.7486
16.60	45.7088	2.7650	2.2728	0.3145	1.5437	1.7650
16.70	46.7735	2.7815	2.2891	0.3311	1.5601	1.7815
16.80	47.8630	2.7979	2.3053	0.3477	1.5766	1.7979
16.90	48.9779	2.8144	2.3216	0.3643	1.5930	1.8144
17.00	50.1187	2.8308	2.3379	0.3809	1.6095	1.8308
17.10	51.2861	2.8472	2.3542	0.3976	1.6259	1.8472
17.20	52.4807	2.8637	2.3705	0.4142	1.6424	1.8637
17.30	53.7032	2.8802	2.3868	0.4308	1.6588	1.8802
17.40	54.9541	2.8966	2.4031	0.4474	1.6753	1.8966
17.50	56.2341	2.9131	2.4194	0.4640	1.6917	1.9131
17.60	57.5440	2.9295	2.4357	0.4806	1.7082	1.9295
17.70	58.8844	2.9460	2.4521	0.4972	1.7247	1.9460
17.80	60.2560	2.9625	2.4684	0.5138	1.7411	1.9625
17.90	61.6595	2.9790	2.4847	0.5304	1.7576	1.9790
18.00	63.0957	2.9954	2.5011	0.5470	1.7741	1.9954
18.10	64.5654	3.0119	2.5174	0.5636	1.7906	2.0119
18.20	66.0693	3.0284	2.5338	0.5803	1.8070	2.0284
18.30	67.6083	3.0449	2.5502	0.5969	1.8235	2.0449
18.40	69.1831	3.0614	2.5665	0.6135	1.8400	2.0614
18.50	70.7946	3.0779	2.5829	0.6301	1.8565	2.0779
18.60	72.4436	3.0944	2.5993	0.6467	1.8730	2.0944
18.70	74.1310	3.1109	2.6157	0.6633	1.8895	2.1109
18.80	75.8578	3.1274	2.6321	0.6799	1.9060	2.1274
18.90	77.6247	3.1439	2.6485	0.6965	1.9225	2.1439
19.00	79.4328	3.1604	2.6649	0.7131	1.9390	2.1604
19.10	81.2831	3.1769	2.6813	0.7297	1.9555	2.1769
19.20	83.1764	3.1934	2.6977	0.7464	1.9720	2.1934
19.30	85.1138	3.2099	2.7141	0.7630	1.9885	2.2099
19.40	87.0964	3.2264	2.7305	0.7796	2.0051	2.2264
19.50	89.1251	3.2429	2.7469	0.7962	2.0216	2.2429
19.60	91.2011	3.2594	2.7634	0.8128	2.0381	2.2594
19.70	93.3254	3.2760	2.7798	0.8294	2.0546	2.2760
19.80	95.4993	3.2925	2.7962	0.8460	2.0711	2.2925
19.90	97.7237	3.3090	2.8127	0.8626	2.0877	2.3090
20.00	100.0000	3.3255	2.8291	0.8792	2.1042	2.3255
20.10	102.3293	3.3421	2.8456	0.8958	2.1207	2.3421
20.20	104.7129	3.3586	2.8620	0.9125	2.1372	2.3586
20.30	107.1519	3.3751	2.8785	0.9291	2.1538	2.3751
20.40	109.6478	3.3916	2.8949	0.9457	2.1703	2.3916
20.50	112.2018	3.4082	2.9114	0.9623	2.1868	2.4082
20.60	114.8154	3.4247	2.9278	0.9789	2.2034	2.4247
20.70	117.4898	3.4413	2.9443	0.9955	2.2199	2.4413
20.80	120.2264	3.4578	2.9608	1.0121	2.2365	2.4578
20.90	123.0269	3.4743	2.9773	1.0287	2.2530	2.4743
21.00	125.8925	3.4909	2.9937	1.0453	2.2695	2.4909
21.10	128.8250	3.5074	3.0102	1.0619	2.2861	2.5074
21.20	131.8257	3.5240	3.0267	1.0785	2.3026	2.5240
21.30	134.8963	3.5405	3.0432	1.0952	2.3192	2.5405
21.40	138.0384	3.5571	3.0597	1.1118	2.3357	2.5571
21.50	141.2538	3.5736	3.0762	1.1284	2.3523	2.5736
21.60	144.5440	3.5902	3.0927	1.1450	2.3688	2.5902
21.70	147.9108	3.6067	3.1092	1.1616	2.3854	2.6067
21.80	151.3561	3.6233	3.1257	1.1782	2.4019	2.6233
21.90	154.8817	3.6398	3.1422	1.1948	2.4185	2.6398
22.00	158.4893	3.6564	3.1587	1.2114	2.4350	2.6564
22.10	162.1810	3.6730	3.1752	1.2280	2.4516	2.6730
22.20	165.9587	3.6895	3.1917	1.2446	2.4682	2.6895
22.30	169.8244	3.7061	3.2082	1.2613	2.4847	2.7061
22.40	173.7801	3.7226	3.2247	1.2779	2.5013	2.7226
22.50	177.8279	3.7392	3.2412	1.2945	2.5178	2.7392
22.60	181.9701	3.7558	3.2577	1.3111	2.5344	2.7558
22.70	186.2087	3.7723	3.2743	1.3277	2.5510	2.7723
22.80	190.5461	3.7889	3.2908	1.3443	2.5675	2.7889
22.90	194.9845	3.8055	3.3073	1.3609	2.5841	2.8055
23.00	199.5262	3.8220	3.3238	1.3775	2.6007	2.8220
23.10	204.1738	3.8386	3.3404	1.3941	2.6172	2.8386
23.20	208.9296	3.8552	3.3569	1.4107	2.6338	2.8552
23.30	213.7962	3.8717	3.3734	1.4274	2.6504	2.8717
23.40	218.7762	3.8883	3.3899	1.4440	2.6670	2.8883
23.50	223.8721	3.9049	3.4065	1.4606	2.6835	2.9049
23.60	229.0868	3.9214	3.4230	1.4772	2.7001	2.9214
23.70	234.4229	3.9380	3.4396	1.4938	2.7167	2.9380
23.80	239.8833	3.9546	3.4561	1.5104	2.7332	2.9546
23.90	245.4709	3.9712	3.4726	1.5270	2.7498	2.9712
24.00	251.1886	3.9877	3.4892	1.5436	2.7664	2.9877
24.10	257.0396	4.0043	3.5057	1.5602	2.7830	3.0043
24.20	263.0268	4.0209	3.5223	1.5768	2.7996	3.0209
24.30	269.1535	4.0375	3.5388	1.5934	2.8161	3.0375
24.40	275.4229	4.0541	3.5554	1.6101	2.8327	3.0541
24.50	281.8383	4.0706	3.5719	1.6267	2.8493	3.0706
24.60	288.4032	4.0872	3.5885	1.6433	2.8659	3.0872
24.70	295.1209	4.1038	3.6050	1.6599	2.8825	3.1038
24.80	301.9952	4.1204	3.6216	1.6765	2.8990	3.1204
24.90	309.0295	4.1370	3.6381	1.6931	2.9156	3.1370
25.00	316.2278	4.1535	3.6547	1.7097	2.9322	3.1535
25.10	323.5937	4.1701	3.6712	1.7263	2.9488	3.1701
25.20	331.1311	4.1867	3.6878	1.7429	2.9654	3.1867
25.30	338.8442	4.2033	3.7044	1.7595	2.9820	3.2033
25.40	346.7369	4.2199	3.7209	1.7762	2.9985	3.2199
25.50	354.8134	4.2365	3.7375	1.7928	3.0151	3.2365
25.60	363.0781	4.2531	3.7541	1.8094	3.0317	3.2531
25.70	371.5352	4.2696	3.7706	1.8260	3.0483	3.2696
25.80	380.1894	4.2862	3.7872	1.8426	3.0649	3.2862
25.90	389.0451	4.3028	3.8037	1.8592	3.0815	3.3028
26.00	398.1072	4.3194	3.8203	1.8758	3.0981	3.3194
26.10	407.3803	4.3360	3.8369	1.8924	3.1147	3.3360
26.20	416.8694	4.3526	3.8535	1.9090	3.1312	3.3526
26.30	426.5795	4.3692	3.8700	1.9256	3.1478	3.3692
26.40	436.5158	4.3858	3.8866	1.9423	3.1644	3.3858
26.50	446.6836	4.4024	3.9032	1.9589	3.1810	3.4024
26.60	457.0882	4.4190	3.9197	1.9755	3.1976	3.4190
26.70	467.7351	4.4355	3.9363	1.9921	3.2142	3.4355
26.80	478.6301	4.4521	3.9529	2.0087	3.2308	3.4521
26.90	489.7788	4.4687	3.9695	2.0253	3.2474	3.4687
27.00	501.1872	4.4853	3.9860	2.0419	3.2640	3.4853
27.10	512.8614	4.5019	4.0026	2.0585	3.2806	3.5019
27.20	524.8075	4.5185	4.0192	2.0751	3.2972	3.5185
27.30	537.0318	4.5351	4.0358	2.0917	3.3138	3.5351
27.40	549.5409	4.5517	4.0524	2.1083	3.3303	3.5517
27.50	562.3413	4.5683	4.0689	2.1250	3.3469	3.5683
27.60	575.4399	4.5849	4.0855	2.1416	3.3635	3.5849
27.70	588.8437	4.6015	4.1021	2.1582	3.3801	3.6015
27.80	602.5596	4.6181	4.1187	2.1748	3.3967	3.6181
27.90	616.5950	4.6347	4.1353	2.1914	3.4133	3.6347
28.00	630.9573	4.6513	4.1518	2.2080	3.4299	3.6513
28.10	645.6542	4.6679	4.1684	2.2246	3.4465	3.6679
28.20	660.6934	4.6845	4.1850	2.2412	3.4631	3.6845
28.30	676.0830	4.7011	4.2016	2.2578	3.4797	3.7011
28.40	691.8310	4.7177	4.2182	2.2744	3.4963	3.7177
28.50	707.9458	4.7343	4.2348	2.2911	3.5129	3.7343
28.60	724.4360	4.7509	4.2514	2.3077	3.5295	3.7509
28.70	741.3102	4.7675	4.2679	2.3243	3.5461	3.7675
28.80	758.5776	4.7841	4.2845	2.3409	3.5627	3.7841
28.90	776.2471	4.8007	4.3011	2.3575	3.5793	3.8007
29.00	794.3282	4.8172	4.3177	2.3741	3.5959	3.8172
29.10	812.8305	4.8338	4.3343	2.3907	3.6125	3.8338
29.20	831.7638	4.8504	4.3509	2.4073	3.6291	3.8504
29.30	851.1380	4.8670	4.3675	2.4239	3.6457	3.8670
29.40	870.9636	4.8836	4.3841	2.4405	3.6623	3.8836
29.50	891.2509	4.9002	4.4007	2.4571	3.6789	3.9002
29.60	912.0108	4.9168	4.4172	2.4738	3.6955	3.9168
29.70	933.2543	4.9334	4.4338	2.4904	3.7121	3.9334
29.80	954.9926	4.9501	4.4504	2.5070	3.7287	3.9501
29.90	977.2372	4.9667	4.4670	2.5236	3.7453	3.9667


==> figures/two-user-channel-realizations-20dB.csv <==
h1	h2	Prh1	Prh2	Prh1h2	Rcf	Rs	outside
0.0000	0.0000	0.3989	0.3989	0.1592	0.0	0.0	0
0.0000	0.1000	0.3989	0.3970	0.1584	0.0	0.0	0
0.0000	0.2000	0.3989	0.3910	0.1560	0.0	0.0	0
0.0000	0.3000	0.3989	0.3814	0.1522	0.0	0.0	0
0.0000	0.4000	0.3989	0.3683	0.1469	0.0	0.0	0
0.0000	0.5000	0.3989	0.3521	0.1405	0.0	0.0	0
0.0000	0.6000	0.3989	0.3332	0.1329	0.0	0.0	0
0.0000	0.7000	0.3989	0.3123	0.1246	0.0	0.0	0
0.0000	0.8000	0.3989	0.2897	0.1156	0.0	0.0	0
0.0000	0.9000	0.3989	0.2661	0.1062	0.0	0.0	0
0.0000	1.0000	0.3989	0.2420	0.0965	0.0	0.0	0
0.0000	1.1000	0.3989	0.2179	0.0869	0.0	0.0	0
0.0000	1.2000	0.3989	0.1942	0.0775	0.0	0.0	0
0.0000	1.3000	0.3989	0.1714	0.0684	0.0	0.0	0
0.0000	1.4000	0.3989	0.1497	0.0597	0.0	0.0	0
0.0000	1.5000	0.3989	0.1295	0.0517	0.0	0.0	0
0.0000	1.6000	0.3989	0.1109	0.0443	0.0	0.0	0
0.0000	1.7000	0.3989	0.0940	0.0375	0.0	0.0	0
0.0000	1.8000	0.3989	0.0790	0.0315	0.0	0.0	0
0.0000	1.9000	0.3989	0.0656	0.0262	0.0	0.0	0
0.0000	2.0000	0.3989	0.0540	0.0215	0.0	0.0	0
0.0000	2.1000	0.3989	0.0440	0.0175	0.0	0.0	0
0.0000	2.2000	0.3989	0.0355	0.0142	0.0	0.0	0
0.0000	2.3000	0.3989	0.0283	0.0113	0.0	0.0	0
0.0000	2.4000	0.3989	0.0224	0.0089	0.0	0.0	0
0.0000	2.5000	0.3989	0.0175	0.0070	0.0	0.0	0
0.0000	2.6000	0.3989	0.0136	0.0054	0.0	0.0	0
0.0000	2.7000	0.3989	0.0104	0.0042	0.0	0.0	0
0.0000	2.8000	0.3989	0.0079	0.0032	0.0	0.0	0
0.0000	2.9000	0.3989	0.0060	0.0024	0.0	0.0	0
0.0000	3.0000	0.3989	0.0044	0.0018	0.0	0.0	0
0.0000	3.1000	0.3989	0.0033	0.0013	0.0	0.0	0
0.0000	3.2000	0.3989	0.0024	0.0010	0.0	0.0	0
0.0000	3.3000	0.3989	0.0017	0.0007	0.0	0.0	0
0.0000	3.4000	0.3989	0.0012	0.0005	0.0	0.0	0
0.0000	3.5000	0.3989	0.0009	0.0003	0.0	0.0	0
0.0000	3.6000	0.3989	0.0006	0.0002	0.0	0.0	0
0.0000	3.7000	0.3989	0.0004	0.0002	0.0	0.0	0
0.0000	3.8000	0.3989	0.0003	0.0001	0.0	0.0	0
0.0000	3.9000	0.3989	0.0002	0.0001	0.0	0.0	0
0.1000	0.0000	0.3970	0.3989	0.1584	0.0	0.0	0
0.1000	0.1000	0.3970	0.3970	0.1576	0.2925	0.0000	0
0.1000	0.2000	0.3970	0.3910	0.1552	0.5000	0.0000	1
0.1000	0.3000	0.3970	0.3814	0.1514	0.4372	0.0000	0
0.1000	0.4000	0.3970	0.3683	0.1462	0.5000	0.0000	0
0.1000	0.5000	0.3970	0.3521	0.1398	0.4738	0.0000	0
0.1000	0.6000	0.3970	0.3332	0.1323	0.5000	0.0000	1
0.1000	0.7000	0.3970	0.3123	0.1239	0.4860	0.0000	0
0.1000	0.8000	0.3970	0.2897	0.1150	0.5000	0.0000	0
0.1000	0.9000	0.3970	0.2661	0.1056	0.4914	0.0000	0
0.1000	1.0000	0.3970	0.2420	0.0961	0.5000	0.0000	0
0.1000	1.1000	0.3970	0.2179	0.0865	0.4942	0.0000	0
0.1000	1.2000	0.3970	0.1942	0.0771	0.5000	0.0000	0
0.1000	1.3000	0.3970	0.1714	0.0680	0.4958	0.0000	0
0.1000	1.4000	0.3970	0.1497	0.0594	0.5000	0.0000	1
0.1000	1.5000	0.3970	0.1295	0.0514	0.4968	0.0000	0
0.1000	1.6000	0.3970	0.1109	0.0440	0.5000	0.0000	1
0.1000	1.7000	0.3970	0.0940	0.0373	0.4975	0.0000	0
0.1000	1.8000	0.3970	0.0790	0.0313	0.5000	0.0000	1
0.1000	1.9000	0.3970	0.0656	0.0260	0.4980	0.0000	0
0.1000	2.0000	0.3970	0.0540	0.0214	0.5000	0.0000	0
0.1000	2.1000	0.3970	0.0440	0.0175	0.4984	0.0000	0
0.1000	2.2000	0.3970	0.0355	0.0141	0.5000	0.0000	1
0.1000	2.3000	0.3970	0.0283	0.0112	0.4986	0.0000	0
0.1000	2.4000	0.3970	0.0224	0.0089	0.5000	0.0000	0
0.1000	2.5000	0.3970	0.0175	0.0070	0.4989	0.0000	0
0.1000	2.6000	0.3970	0.0136	0.0054	0.5000	0.0000	0
0.1000	2.7000	0.3970	0.0104	0.0041	0.4990	0.0000	0
0.1000	2.8000	0.3970	0.0079	0.0031	0.5000	0.0000	0
0.1000	2.9000	0.3970	0.0060	0.0024	0.4991	0.0000	0
0.1000	3.0000	0.3970	0.0044	0.0018	0.5000	0.0000	0
0.1000	3.1000	0.3970	0.0033	0.0013	0.4993	0.0000	0
0.1000	3.2000	0.3970	0.0024	0.0009	0.5000	0.0000	0
0.1000	3.3000	0.3970	0.0017	0.0007	0.4993	0.0000	0
0.1000	3.4000	0.3970	0.0012	0.0005	0.5000	0.0000	1
0.1000	3.5000	0.3970	0.0009	0.0003	0.4994	0.0000	0
0.1000	3.6000	0.3970	0.0006	0.0002	0.5000	0.0000	0
0.1000	3.7000	0.3970	0.0004	0.0002	0.4995	0.0000	0
0.1000	3.8000	0.3970	0.0003	0.0001	0.5000	0.0000	1
0.1000	3.9000	0.3970	0.0002	0.0001	0.4995	0.0000	0
0.2000	0.0000	0.3910	0.3989	0.1560	0.0	0.0	0
0.2000	0.1000	0.3910	0.3970	0.1552	0.5000	0.0000	1
0.2000	0.2000	0.3910	0.3910	0.1529	1.0850	0.2925	1
0.2000	0.3000	0.3910	0.3814	0.1491	1.1112	0.1594	1
0.2000	0.4000	0.3910	0.3683	0.1440	1.0352	0.0000	0
0.2000	0.5000	0.3910	0.3521	0.1377	1.1610	0.0000	0
0.2000	0.6000	0.3910	0.3332	0.1303	1.0938	0.0000	0
0.2000	0.7000	0.3910	0.3123	0.1221	1.1477	0.0000	0
0.2000	0.8000	0.3910	0.2897	0.1133	1.1506	0.0000	0
0.2000	0.9000	0.3910	0.2661	0.1041	1.1282	0.0000	0
0.2000	1.0000	0.3910	0.2420	0.0946	1.1610	0.0000	1
0.2000	1.1000	0.3910	0.2179	0.0852	1.1384	0.0000	0
0.2000	1.2000	0.3910	0.1942	0.0759	1.1561	0.0000	0
0.2000	1.3000	0.3910	0.1714	0.0670	1.1568	0.0000	0
0.2000	1.4000	0.3910	0.1497	0.0585	1.1467	0.0000	0
0.2000	1.5000	0.3910	0.1295	0.0506	1.1610	0.0000	0
0.2000	1.6000	0.3910	0.1109	0.0434	1.1500	0.0000	0
0.2000	1.7000	0.3910	0.0940	0.0368	1.1585	0.0000	0
0.2000	1.8000	0.3910	0.0790	0.0309	1.1588	0.0000	0
0.2000	1.9000	0.3910	0.0656	0.0257	1.1531	0.0000	0
0.2000	2.0000	0.3910	0.0540	0.0211	1.1610	0.0000	1
0.2000	2.1000	0.3910	0.0440	0.0172	1.1545	0.0000	0
0.2000	2.2000	0.3910	0.0355	0.0139	1.1595	0.0000	0
0.2000	2.3000	0.3910	0.0283	0.0111	1.1596	0.0000	0
0.2000	2.4000	0.3910	0.0224	0.0088	1.1560	0.0000	0
0.2000	2.5000	0.3910	0.0175	0.0069	1.1610	0.0000	1
0.2000	2.6000	0.3910	0.0136	0.0053	1.1567	0.0000	0
0.2000	2.7000	0.3910	0.0104	0.0041	1.1600	0.0000	0
0.2000	2.8000	0.3910	0.0079	0.0031	1.1601	0.0000	0
0.2000	2.9000	0.3910	0.0060	0.0023	1.1576	0.0000	0
0.2000	3.0000	0.3910	0.0044	0.0017	1.1610	0.0000	1
0.2000	3.1000	0.3910	0.0033	0.0013	1.1580	0.0000	0
0.2000	3.2000	0.3910	0.0024	0.0009	1.1603	0.0000	0
0.2000	3.3000	0.3910	0.0017	0.0007	1.1603	0.0000	0
0.2000	3.4000	0.3910	0.0012	0.0005	1.1585	0.0000	0
0.2000	3.5000	0.3910	0.0009	0.0003	1.1610	0.0000	1
0.2000	3.6000	0.3910	0.0006	0.0002	1.1587	0.0000	0
0.2000	3.7000	0.3910	0.0004	0.0002	1.1604	0.0000	0
0.2000	3.8000	0.3910	0.0003	0.0001	1.1605	0.0000	0
0.2000	3.9000	0.3910	0.0002	0.0001	1.1591	0.0000	0
0.3000	0.0000	0.3814	0.3989	0.1522	0.0	0.0	0
0.3000	0.1000	0.3814	0.3970	0.1514	0.4372	0.0000	0
0.3000	0.2000	0.3814	0.3910	0.1491	1.1112	0.1594	1
0.3000	0.3000	0.3814	0.3814	0.1455	1.6240	0.5620	1
0.3000	0.4000	0.3814	0.3683	0.1405	1.5577	0.3826	1
0.3000	0.5000	0.3814	0.3521	0.1343	1.2722	0.0000	0
0.3000	0.6000	0.3814	0.3332	0.1271	1.6008	0.2199	1
0.3000	0.7000	0.3814	0.3123	0.1191	1.6488	0.1782	1
0.3000	0.8000	0.3814	0.2897	0.1105	1.5198	0.0000	0
0.3000	0.9000	0.3814	0.2661	0.1015	1.5929	0.0000	0
0.3000	1.0000	0.3814	0.2420	0.0923	1.6610	0.0000	1
0.3000	1.1000	0.3814	0.2179	0.0831	1.6130	0.0000	0
0.3000	1.2000	0.3814	0.1942	0.0741	1.5897	0.0000	0
0.3000	1.3000	0.3814	0.1714	0.0654	1.6569	0.0000	0
0.3000	1.4000	0.3814	0.1497	0.0571	1.6471	0.0000	0
0.3000	1.5000	0.3814	0.1295	0.0494	1.5880	0.0000	0
0.3000	1.6000	0.3814	0.1109	0.0423	1.6502	0.0000	0
0.3000	1.7000	0.3814	0.0940	0.0359	1.6586	0.0000	0
0.3000	1.8000	0.3814	0.0790	0.0301	1.6272	0.0000	0
0.3000	1.9000	0.3814	0.0656	0.0250	1.6437	0.0000	0
0.3000	2.0000	0.3814	0.0540	0.0206	1.6610	0.0000	1
0.3000	2.1000	0.3814	0.0440	0.0168	1.6467	0.0000	0
0.3000	2.2000	0.3814	0.0355	0.0135	1.6380	0.0000	0
0.3000	2.3000	0.3814	0.0283	0.0108	1.6596	0.0000	0
0.3000	2.4000	0.3814	0.0224	0.0085	1.6561	0.0000	0
0.3000	2.5000	0.3814	0.0175	0.0067	1.6331	0.0000	0
0.3000	2.6000	0.3814	0.0136	0.0052	1.6568	0.0000	0
0.3000	2.7000	0.3814	0.0104	0.0040	1.6600	0.0000	0
0.3000	2.8000	0.3814	0.0079	0.0030	1.6466	0.0000	0
0.3000	2.9000	0.3814	0.0060	0.0023	1.6534	0.0000	0
0.3000	3.0000	0.3814	0.0044	0.0017	1.6610	0.0000	0
0.3000	3.1000	0.3814	0.0033	0.0012	1.6543	0.0000	0
0.3000	3.2000	0.3814	0.0024	0.0009	1.6499	0.0000	0
0.3000	3.3000	0.3814	0.0017	0.0007	1.6603	0.0000	0
0.3000	3.4000	0.3814	0.0012	0.0005	1.6585	0.0000	0
0.3000	3.5000	0.3814	0.0009	0.0003	1.6465	0.0000	0
0.3000	3.6000	0.3814	0.0006	0.0002	1.6588	0.0000	0
0.3000	3.7000	0.3814	0.0004	0.0002	1.6604	0.0000	0
0.3000	3.8000	0.3814	0.0003	0.0001	1.6531	0.0000	0
0.3000	3.9000	0.3814	0.0002	0.0001	1.6567	0.0000	0
0.4000	0.0000	0.3683	0.3989	0.1469	0.0	0.0	0
0.4000	0.1000	0.3683	0.3970	0.1462	0.5000	0.0000	0
0.4000	0.2000	0.3683	0.3910	0.1440	1.0352	0.0000	0
0.4000	0.3000	0.3683	0.3814	0.1405	1.5577	0.3826	1
0.4000	0.4000	0.3683	0.3683	0.1356	2.0222	0.7611	1
0.4000	0.5000	0.3683	0.3521	0.1297	1.9037	0.5556	1
0.4000	0.6000	0.3683	0.3332	0.1227	1.5715	0.1395	1
0.4000	0.7000	0.3683	0.3123	0.1150	1.7297	0.2186	1
0.4000	0.8000	0.3683	0.2897	0.1067	2.0090	0.4240	1
0.4000	0.9000	0.3683	0.2661	0.0980	2.0149	0.3612	1
0.4000	1.0000	0.3683	0.2420	0.0891	1.8502	0.1326	1
0.4000	1.1000	0.3683	0.2179	0.0802	1.8245	0.0474	1
0.4000	1.2000	0.3683	0.1942	0.0715	2.0045	0.1718	1
0.4000	1.3000	0.3683	0.1714	0.0631	2.0399	0.1551	1
0.4000	1.4000	0.3683	0.1497	0.0551	1.9637	0.0300	1
0.4000	1.5000	0.3683	0.1295	0.0477	1.8745	0.0000	0
0.4000	1.6000	0.3683	0.1109	0.0408	2.0026	0.0000	0
0.4000	1.7000	0.3683	0.0940	0.0346	2.0437	0.0000	0
0.4000	1.8000	0.3683	0.0790	0.0291	2.0107	0.0000	0
0.4000	1.9000	0.3683	0.0656	0.0242	1.9309	0.0000	0
0.4000	2.0000	0.3683	0.0540	0.0199	2.0017	0.0000	0
0.4000	2.1000	0.3683	0.0440	0.0162	2.0422	0.0000	0
0.4000	2.2000	0.3683	0.0355	0.0131	2.0309	0.0000	0
0.4000	2.3000	0.3683	0.0283	0.0104	1.9817	0.0000	0
0.4000	2.4000	0.3683	0.0224	0.0082	2.0012	0.0000	0
0.4000	2.5000	0.3683	0.0175	0.0065	2.0393	0.0000	0
0.4000	2.6000	0.3683	0.0136	0.0050	2.0396	0.0000	0
0.4000	2.7000	0.3683	0.0104	0.0038	2.0097	0.0000	0
0.4000	2.8000	0.3683	0.0079	0.0029	2.0009	0.0000	0
0.4000	2.9000	0.3683	0.0060	0.0022	2.0362	0.0000	0
0.4000	3.0000	0.3683	0.0044	0.0016	2.0429	0.0000	0
0.4000	3.1000	0.3683	0.0033	0.0012	2.0255	0.0000	0
0.4000	3.2000	0.3683	0.0024	0.0009	2.0007	0.0000	0
0.4000	3.3000	0.3683	0.0017	0.0006	2.0334	0.0000	0
0.4000	3.4000	0.3683	0.0012	0.0005	2.0437	0.0000	1
0.4000	3.5000	0.3683	0.0009	0.0003	2.0345	0.0000	0
0.4000	3.6000	0.3683	0.0006	0.0002	2.0094	0.0000	0
0.4000	3.7000	0.3683	0.0004	0.0002	2.0308	0.0000	0
0.4000	3.8000	0.3683	0.0003	0.0001	2.0432	0.0000	0
0.4000	3.9000	0.3683	0.0002	0.0001	2.0395	0.0000	0
0.5000	0.0000	0.3521	0.3989	0.1405	0.0	0.0	0
0.5000	0.1000	0.3521	0.3970	0.1398	0.4738	0.0000	0
0.5000	0.2000	0.3521	0.3910	0.1377	1.1610	0.0000	0
0.5000	0.3000	0.3521	0.3814	0.1343	1.2722	0.0000	0
0.5000	0.4000	0.3521	0.3683	0.1297	1.9037	0.5556	1
0.5000	0.5000	0.3521	0.3521	0.1239	2.3362	0.9181	1
0.5000	0.6000	0.3521	0.3332	0.1173	2.1846	0.6961	1
0.5000	0.7000	0.3521	0.3123	0.1099	1.8219	0.2647	1
0.5000	0.8000	0.3521	0.2897	0.1020	1.6610	0.0380	1
0.5000	0.9000	0.3521	0.2661	0.0937	2.0783	0.3929	1
0.5000	1.0000	0.3521	0.2420	0.0852	2.3277	0.5834	1
0.5000	1.1000	0.3521	0.2179	0.0767	2.3074	0.5074	1
0.5000	1.2000	0.3521	0.1942	0.0684	2.1197	0.2674	1
0.5000	1.3000	0.3521	0.1714	0.0603	1.9000	0.0000	0
0.5000	1.4000	0.3521	0.1497	0.0527	2.1675	0.2189	1
0.5000	1.5000	0.3521	0.1295	0.0456	2.3248	0.3319	1
0.5000	1.6000	0.3521	0.1109	0.0391	2.3401	0.3052	1
0.5000	1.7000	0.3521	0.0940	0.0331	2.2459	0.1711	1
0.5000	1.8000	0.3521	0.0790	0.0278	2.1016	0.0000	0
0.5000	1.9000	0.3521	0.0656	0.0231	2.2131	0.0641	1
0.5000	2.0000	0.3521	0.0540	0.0190	2.3236	0.1399	1
0.5000	2.1000	0.3521	0.0440	0.0155	2.3487	0.1319	1
0.5000	2.2000	0.3521	0.0355	0.0125	2.3010	0.0524	1
0.5000	2.3000	0.3521	0.0283	0.0100	2.2080	0.0000	0
0.5000	2.4000	0.3521	0.0224	0.0079	2.2394	0.0000	0
0.5000	2.5000	0.3521	0.0175	0.0062	2.3230	0.0000	0
0.5000	2.6000	0.3521	0.0136	0.0048	2.3502	0.0000	0
0.5000	2.7000	0.3521	0.0104	0.0037	2.3267	0.0000	0
0.5000	2.8000	0.3521	0.0079	0.0028	2.2662	0.0000	0
0.5000	2.9000	0.3521	0.0060	0.0021	2.2560	0.0000	0
0.5000	3.0000	0.3521	0.0044	0.0016	2.3227	0.0000	0
0.5000	3.1000	0.3521	0.0033	0.0012	2.3495	0.0000	0
0.5000	3.2000	0.3521	0.0024	0.0008	2.3393	0.0000	0
0.5000	3.3000	0.3521	0.0017	0.0006	2.2996	0.0000	0
0.5000	3.4000	0.3521	0.0012	0.0004	2.2673	0.0000	0
0.5000	3.5000	0.3521	0.0009	0.0003	2.3225	0.0000	0
0.5000	3.6000	0.3521	0.0006	0.0002	2.3480	0.0000	0
0.5000	3.7000	0.3521	0.0004	0.0001	2.3456	0.0000	0
0.5000	3.8000	0.3521	0.0003	0.0001	2.3195	0.0000	0
0.5000	3.9000	0.3521	0.0002	0.0001	2.2754	0.0000	0
0.6000	0.0000	0.3332	0.3989	0.1329	0.0	0.0	0
0.6000	0.1000	0.3332	0.3970	0.1323	0.5000	0.0000	1
0.6000	0.2000	0.3332	0.3910	0.1303	1.0938	0.0000	0
0.6000	0.3000	0.3332	0.3814	0.1271	1.6008	0.2199	1
0.6000	0.4000	0.3332	0.3683	0.1227	1.5715	0.1395	1
0.6000	0.5000	0.3332	0.3521	0.1173	2.1846	0.6961	1
0.6000	0.6000	0.3332	0.3332	0.1110	2.5949	1.0475	1
0.6000	0.7000	0.3332	0.3123	0.1041	2.4207	0.8141	1
0.6000	0.8000	0.3332	0.2897	0.0965	2.0366	0.3721	1
0.6000	0.9000	0.3332	0.2661	0.0887	1.7116	0.0000	0
0.6000	1.0000	0.3332	0.2420	0.0806	1.9641	0.1895	1
0.6000	1.1000	0.3332	0.2179	0.0726	2.3594	0.5335	1
0.6000	1.2000	0.3332	0.1942	0.0647	2.5890	0.7140	1
0.6000	1.3000	0.3332	0.1714	0.0571	2.5508	0.6291	1
0.6000	1.4000	0.3332	0.1497	0.0499	2.3471	0.3811	1
0.6000	1.5000	0.3332	0.1295	0.0432	2.1130	0.1047	1
0.6000	1.6000	0.3332	0.1109	0.0370	2.1937	0.1450	1
0.6000	1.7000	0.3332	0.0940	0.0313	2.4446	0.3575	1
0.6000	1.8000	0.3332	0.0790	0.0263	2.5870	0.4630	1
0.6000	1.9000	0.3332	0.0656	0.0219	2.5886	0.4294	1
0.6000	2.0000	0.3332	0.0540	0.0180	2.4821	0.2892	1
0.6000	2.1000	0.3332	0.0440	0.0147	2.3265	0.1013	1
0.6000	2.2000	0.3332	0.0355	0.0118	2.3164	0.0601	1
0.6000	2.3000	0.3332	0.0283	0.0094	2.4874	0.2012	1
0.6000	2.4000	0.3332	0.0224	0.0075	2.5861	0.2712	1
0.6000	2.5000	0.3332	0.0175	0.0058	2.6004	0.2577	1
0.6000	2.6000	0.3332	0.0136	0.0045	2.5427	0.1733	1
0.6000	2.7000	0.3332	0.0104	0.0035	2.4404	0.0451	1
0.6000	2.8000	0.3332	0.0079	0.0026	2.3872	0.0000	0
0.6000	2.9000	0.3332	0.0060	0.0020	2.5116	0.0671	1
0.6000	3.0000	0.3332	0.0044	0.0015	2.5857	0.1178	1
0.6000	3.1000	0.3332	0.0033	0.0011	2.6040	0.1133	1
0.6000	3.2000	0.3332	0.0024	0.0008	2.5722	0.0594	1
0.6000	3.3000	0.3332	0.0017	0.0006	2.5039	0.0000	0
0.6000	3.4000	0.3332	0.0012	0.0004	2.4314	0.0000	0
0.6000	3.5000	0.3332	0.0009	0.0003	2.5268	0.0000	0
0.6000	3.6000	0.3332	0.0006	0.0002	2.5855	0.0000	0
0.6000	3.7000	0.3332	0.0004	0.0001	2.6047	0.0000	0
0.6000	3.8000	0.3332	0.0003	0.0001	2.5874	0.0000	0
0.6000	3.9000	0.3332	0.0002	0.0001	2.5410	0.0000	0
0.7000	0.0000	0.3123	0.3989	0.1246	0.0	0.0	0
0.7000	0.1000	0.3123	0.3970	0.1239	0.4860	0.0000	0
0.7000	0.2000	0.3123	0.3910	0.1221	1.1477	0.0000	0
0.7000	0.3000	0.3123	0.3814	0.1191	1.6488	0.1782	1
0.7000	0.4000	0.3123	0.3683	0.1150	1.7297	0.2186	1
0.7000	0.5000	0.3123	0.3521	0.1099	1.8219	0.2647	1
0.7000	0.6000	0.3123	0.3332	0.1041	2.4207	0.8141	1
0.7000	0.7000	0.3123	0.3123	0.0975	2.8147	1.1573	1
0.7000	0.8000	0.3123	0.2897	0.0905	2.6240	0.9157	1
0.7000	0.9000	0.3123	0.2661	0.0831	2.2242	0.4659	1
0.7000	1.0000	0.3123	0.2420	0.0756	1.8847	0.0775	1
0.7000	1.1000	0.3123	0.2179	0.0680	1.8052	0.0000	0
0.7000	1.2000	0.3123	0.1942	0.0606	2.2150	0.3150	1
0.7000	1.3000	0.3123	0.1714	0.0535	2.5949	0.6512	1
0.7000	1.4000	0.3123	0.1497	0.0468	2.8103	0.8247	1
0.7000	1.5000	0.3123	0.1295	0.0404	2.7592	0.7333	1
0.7000	1.6000	0.3123	0.1109	0.0346	2.5437	0.4794	1
0.7000	1.7000	0.3123	0.0940	0.0294	2.2989	0.1976	1
0.7000	1.8000	0.3123	0.0790	0.0247	2.1495	0.0128	1
0.7000	1.9000	0.3123	0.0656	0.0205	2.4378	0.2671	1
0.7000	2.0000	0.3123	0.0540	0.0169	2.6772	0.4737	1
0.7000	2.1000	0.3123	0.0440	0.0137	2.8088	0.5739	1
0.7000	2.2000	0.3123	0.0355	0.0111	2.8006	0.5355	1
0.7000	2.3000	0.3123	0.0283	0.0088	2.6850	0.3907	1
0.7000	2.4000	0.3123	0.0224	0.0070	2.5210	0.1985	1
0.7000	2.5000	0.3123	0.0175	0.0055	2.3492	0.0000	0
0.7000	2.6000	0.3123	0.0136	0.0042	2.5558	0.1798	1
0.7000	2.7000	0.3123	0.0104	0.0033	2.7178	0.3164	1
0.7000	2.8000	0.3123	0.0079	0.0025	2.8082	0.3822	1
0.7000	2.9000	0.3123	0.0060	0.0019	2.8147	0.3649	1
0.7000	3.0000	0.3123	0.0044	0.0014	2.7497	0.2768	1
0.7000	3.1000	0.3123	0.0033	0.0010	2.6406	0.1452	1
0.7000	3.2000	0.3123	0.0024	0.0007	2.5122	0.0000	0
0.7000	3.3000	0.3123	0.0017	0.0005	2.6233	0.0849	1
0.7000	3.4000	0.3123	0.0012	0.0004	2.7406	0.1816	1
0.7000	3.5000	0.3123	0.0009	0.0003	2.8079	0.2289	1
0.7000	3.6000	0.3123	0.0006	0.0002	2.8198	0.2212	1
0.7000	3.7000	0.3123	0.0004	0.0001	2.7819	0.1642	1
0.7000	3.8000	0.3123	0.0003	0.0001	2.7078	0.0716	1
0.7000	3.9000	0.3123	0.0002	0.0001	2.6126	0.0000	0
0.8000	0.0000	0.2897	0.3989	0.1156	0.0	0.0	0
0.8000	0.1000	0.2897	0.3970	0.1150	0.5000	0.0000	0
0.8000	0.2000	0.2897	0.3910	0.1133	1.1506	0.0000	0
0.8000	0.3000	0.2897	0.3814	0.1105	1.5198	0.0000	0
0.8000	0.4000	0.2897	0.3683	0.1067	2.0090	0.4240	1
0.8000	0.5000	0.2897	0.3521	0.1020	1.6610	0.0380	1
0.8000	0.6000	0.2897	0.3332	0.0965	2.0366	0.3721	1
0.8000	0.7000	0.2897	0.3123	0.0905	2.6240	0.9157	1
0.8000	0.8000	0.2897	0.2897	0.0839	3.0056	1.2528	1
0.8000	0.9000	0.2897	0.2661	0.0771	2.8024	1.0050	1
0.8000	1.0000	0.2897	0.2420	0.0701	2.3907	0.5491	1
0.8000	1.1000	0.2897	0.2179	0.0631	2.0399	0.1551	1
0.8000	1.2000	0.2897	0.1942	0.0563	2.0035	0.0766	1
0.8000	1.3000	0.2897	0.1714	0.0496	2.0315	0.0639	1
0.8000	1.4000	0.2897	0.1497	0.0434	2.4290	0.4220	1
0.8000	1.5000	0.2897	0.1295	0.0375	2.7975	0.7525	1
0.8000	1.6000	0.2897	0.1109	0.0321	3.0023	0.9206	1
0.8000	1.7000	0.2897	0.0940	0.0272	2.9413	0.8244	1
0.8000	1.8000	0.2897	0.0790	0.0229	2.7169	0.5659	1
0.8000	1.9000	0.2897	0.0656	0.0190	2.4637	0.2800	1
0.8000	2.0000	0.2897	0.0540	0.0156	2.2344	0.0191	1
0.8000	2.1000	0.2897	0.0440	0.0127	2.3675	0.1218	1
0.8000	2.2000	0.2897	0.0355	0.0103	2.6467	0.3715	1
0.8000	2.3000	0.2897	0.0283	0.0082	2.8774	0.5739	1
0.8000	2.4000	0.2897	0.0224	0.0065	3.0011	0.6701	1
0.8000	2.5000	0.2897	0.0175	0.0051	2.9855	0.6279	1
0.8000	2.6000	0.2897	0.0136	0.0039	2.8630	0.4797	1
0.8000	2.7000	0.2897	0.0104	0.0030	2.6925	0.2843	1
0.8000	2.8000	0.2897	0.0079	0.0023	2.5146	0.0822	1
0.8000	2.9000	0.2897	0.0060	0.0017	2.5615	0.1056	1
0.8000	3.0000	0.2897	0.0044	0.0013	2.7610	0.2824	1
0.8000	3.1000	0.2897	0.0033	0.0009	2.9164	0.4157	1
0.8000	3.2000	0.2897	0.0024	0.0007	3.0007	0.4785	1
0.8000	3.3000	0.2897	0.0017	0.0005	3.0013	0.4581	1
0.8000	3.4000	0.2897	0.0012	0.0004	2.9308	0.3673	1
0.8000	3.5000	0.2897	0.0009	0.0003	2.8164	0.2331	1
0.8000	3.6000	0.2897	0.0006	0.0002	2.6830	0.0804	1
0.8000	3.7000	0.2897	0.0004	0.0001	2.6783	0.0568	1
0.8000	3.8000	0.2897	0.0003	0.0001	2.8262	0.1864	1
0.8000	3.9000	0.2897	0.0002	0.0001	2.9381	0.2804	1
0.9000	0.0000	0.2661	0.3989	0.1062	0.0	0.0	0
0.9000	0.1000	0.2661	0.3970	0.1056	0.4914	0.0000	0
0.9000	0.2000	0.2661	0.3910	0.1041	1.1282	0.0000	0
0.9000	0.3000	0.2661	0.3814	0.1015	1.5929	0.0000	0
0.9000	0.4000	0.2661	0.3683	0.0980	2.0149	0.3612	1
0.9000	0.5000	0.2661	0.3521	0.0937	2.0783	0.3929	1
0.9000	0.6000	0.2661	0.3332	0.0887	1.7116	0.0000	0
0.9000	0.7000	0.2661	0.3123	0.0831	2.2242	0.4659	1
0.9000	0.8000	0.2661	0.2897	0.0771	2.8024	1.0050	1
0.9000	0.9000	0.2661	0.2661	0.0708	3.1744	1.3372	1
0.9000	1.0000	0.2661	0.2420	0.0644	2.9614	1.0845	1
0.9000	1.1000	0.2661	0.2179	0.0580	2.5402	0.6239	1
0.9000	1.2000	0.2661	0.1942	0.0517	2.1804	0.2253	1
0.9000	1.3000	0.2661	0.1714	0.0456	2.0821	0.0892	1
0.9000	1.4000	0.2661	0.1497	0.0398	2.1558	0.1261	1
0.9000	1.5000	0.2661	0.1295	0.0345	2.2274	0.1618	1
0.9000	1.6000	0.2661	0.1109	0.0295	2.6155	0.5153	1
0.9000	1.7000	0.2661	0.0940	0.0250	2.9752	0.8413	1
0.9000	1.8000	0.2661	0.0790	0.0210	3.1717	1.0054	1
0.9000	1.9000	0.2661	0.0656	0.0175	3.1031	0.9053	1
0.9000	2.0000	0.2661	0.0540	0.0144	2.8715	0.6433	1
0.9000	2.1000	0.2661	0.0440	0.0117	2.6117	0.3540	1
0.9000	2.2000	0.2661	0.0355	0.0094	2.3762	0.0900	1
0.9000	2.3000	0.2661	0.0283	0.0075	2.2773	0.0000	0
0.9000	2.4000	0.2661	0.0224	0.0060	2.5570	0.2165	1
0.9000	2.5000	0.2661	0.0175	0.0047	2.8291	0.4627	1
0.9000	2.6000	0.2661	0.0136	0.0036	3.0533	0.6618	1
0.9000	2.7000	0.2661	0.0104	0.0028	3.1708	0.7549	1
0.9000	2.8000	0.2661	0.0079	0.0021	3.1494	0.7098	1
0.9000	2.9000	0.2661	0.0060	0.0016	3.0214	0.5589	1
0.9000	3.0000	0.2661	0.0044	0.0012	2.8458	0.3609	1
0.9000	3.1000	0.2661	0.0033	0.0009	2.6630	0.1564	1
0.9000	3.2000	0.2661	0.0024	0.0006	2.5334	0.0056	1
0.9000	3.3000	0.2661	0.0017	0.0005	2.7465	0.1982	1
0.9000	3.4000	0.2661	0.0012	0.0003	2.9407	0.3723	1
0.9000	3.5000	0.2661	0.0009	0.0002	3.0911	0.5030	1
0.9000	3.6000	0.2661	0.0006	0.0002	3.1704	0.5634	1
0.9000	3.7000	0.2661	0.0004	0.0001	3.1665	0.5407	1
0.9000	3.8000	0.2661	0.0003	0.0001	3.0916	0.4477	1
0.9000	3.9000	0.2661	0.0002	0.0001	2.9731	0.3114	1
1.0000	0.0000	0.2420	0.3989	0.0965	0.0	0.0	0
1.0000	0.1000	0.2420	0.3970	0.0961	0.5000	0.0000	0
1.0000	0.2000	0.2420	0.3910	0.0946	1.1610	0.0000	1
1.0000	0.3000	0.2420	0.3814	0.0923	1.6610	0.0000	1
1.0000	0.4000	0.2420	0.3683	0.0891	1.8502	0.1326	1
1.0000	0.5000	0.2420	0.3521	0.0852	2.3277	0.5834	1
1.0000	0.6000	0.2420	0.3332	0.0806	1.9641	0.1895	1
1.0000	0.7000	0.2420	0.3123	0.0756	1.8847	0.0775	1
1.0000	0.8000	0.2420	0.2897	0.0701	2.3907	0.5491	1
1.0000	0.9000	0.2420	0.2661	0.0644	2.9614	1.0845	1
1.0000	1.0000	0.2420	0.2420	0.0585	3.3255	1.4128	1
1.0000	1.1000	0.2420	0.2179	0.0527	3.1047	1.1561	1
1.0000	1.2000	0.2420	0.1942	0.0470	2.6758	0.6917	1
1.0000	1.3000	0.2420	0.1714	0.0415	2.3087	0.2895	1
1.0000	1.4000	0.2420	0.1497	0.0362	2.0634	0.0098	1
1.0000	1.5000	0.2420	0.1295	0.0313	2.3241	0.2370	1
1.0000	1.6000	0.2420	0.1109	0.0268	2.1962	0.0762	1
1.0000	1.7000	0.2420	0.0940	0.0228	2.4000	0.2482	1
1.0000	1.8000	0.2420	0.0790	0.0191	2.7807	0.5979	1
1.0000	1.9000	0.2420	0.0656	0.0159	3.1334	0.9205	1
1.0000	2.0000	0.2420	0.0540	0.0131	3.3234	1.0812	1
1.0000	2.1000	0.2420	0.0440	0.0106	3.2486	0.9781	1
1.0000	2.2000	0.2420	0.0355	0.0086	3.0112	0.7131	1
1.0000	2.3000	0.2420	0.0283	0.0069	2.7459	0.4211	1
1.0000	2.4000	0.2420	0.0224	0.0054	2.5053	0.1546	1
1.0000	2.5000	0.2420	0.0175	0.0042	2.3229	0.0000	0
1.0000	2.6000	0.2420	0.0136	0.0033	2.4507	0.0502	1
1.0000	2.7000	0.2420	0.0104	0.0025	2.7245	0.3003	1
1.0000	2.8000	0.2420	0.0079	0.0019	2.9911	0.5437	1
1.0000	2.9000	0.2420	0.0060	0.0014	3.2101	0.7402	1
1.0000	3.0000	0.2420	0.0044	0.0011	3.3226	0.8308	1
1.0000	3.1000	0.2420	0.0033	0.0008	3.2966	0.7834	1
1.0000	3.2000	0.2420	0.0024	0.0006	3.1642	0.6302	1
1.0000	3.3000	0.2420	0.0017	0.0004	2.9844	0.4302	1
1.0000	3.4000	0.2420	0.0012	0.0003	2.7977	0.2237	1
1.0000	3.5000	0.2420	0.0009	0.0002	2.6218	0.0286	1
1.0000	3.6000	0.2420	0.0006	0.0001	2.7019	0.0898	1
1.0000	3.7000	0.2420	0.0004	0.0001	2.9106	0.2802	1
1.0000	3.8000	0.2420	0.0003	0.0001	3.1005	0.4522	1
1.0000	3.9000	0.2420	0.0002	0.0000	3.2468	0.5809	1
1.1000	0.0000	0.2179	0.3989	0.0869	0.0	0.0	0
1.1000	0.1000	0.2179	0.3970	0.0865	0.4942	0.0000	0
1.1000	0.2000	0.2179	0.3910	0.0852	1.1384	0.0000	0
1.1000	0.3000	0.2179	0.3814	0.0831	1.6130	0.0000	0
1.1000	0.4000	0.2179	0.3683	0.0802	1.8245	0.0474	1
1.1000	0.5000	0.2179	0.3521	0.0767	2.3074	0.5074	1
1.1000	0.6000	0.2179	0.3332	0.0726	2.3594	0.5335	1
1.1000	0.7000	0.2179	0.3123	0.0680	1.8052	0.0000	0
1.1000	0.8000	0.2179	0.2897	0.0631	2.0399	0.1551	1
1.1000	0.9000	0.2179	0.2661	0.0580	2.5402	0.6239	1
1.1000	1.0000	0.2179	0.2420	0.0527	3.1047	1.1561	1
1.1000	1.1000	0.2179	0.2179	0.0475	3.4624	1.4812	1
1.1000	1.2000	0.2179	0.1942	0.0423	3.2352	1.2213	1
1.1000	1.3000	0.2179	0.1714	0.0373	2.8000	0.7537	1
1.1000	1.4000	0.2179	0.1497	0.0326	2.4267	0.3485	1
1.1000	1.5000	0.2179	0.1295	0.0282	2.1344	0.0247	1
1.1000	1.6000	0.2179	0.1109	0.0242	2.3774	0.2369	1
1.1000	1.7000	0.2179	0.0940	0.0205	2.4378	0.2671	1
1.1000	1.8000	0.2179	0.0790	0.0172	2.2043	0.0041	1
1.1000	1.9000	0.2179	0.0656	0.0143	2.5543	0.3253	1
1.1000	2.0000	0.2179	0.0540	0.0118	2.9290	0.6720	1
1.1000	2.1000	0.2179	0.0440	0.0096	3.2760	0.9918	1
1.1000	2.2000	0.2179	0.0355	0.0077	3.4606	1.1498	1
1.1000	2.3000	0.2179	0.0283	0.0062	3.3808	1.0441	1
1.1000	2.4000	0.2179	0.0224	0.0049	3.1386	0.7768	1
1.1000	2.5000	0.2179	0.0175	0.0038	2.8688	0.4826	1
1.1000	2.6000	0.2179	0.0136	0.0030	2.6240	0.2139	1
1.1000	2.7000	0.2179	0.0104	0.0023	2.4131	0.0000	0
1.1000	2.8000	0.2179	0.0079	0.0017	2.4582	0.0024	1
1.1000	2.9000	0.2179	0.0060	0.0013	2.6055	0.1276	1
1.1000	3.0000	0.2179	0.0044	0.0010	2.8746	0.3753	1
1.1000	3.1000	0.2179	0.0033	0.0007	3.1367	0.6165	1
1.1000	3.2000	0.2179	0.0024	0.0005	3.3515	0.8109	1
1.1000	3.3000	0.2179	0.0017	0.0004	3.4600	0.8995	1
1.1000	3.4000	0.2179	0.0012	0.0003	3.4301	0.8502	1
1.1000	3.5000	0.2179	0.0009	0.0002	3.2941	0.6952	1
1.1000	3.6000	0.2179	0.0006	0.0001	3.1109	0.4934	1
1.1000	3.7000	0.2179	0.0004	0.0001	2.9208	0.2853	1
1.1000	3.8000	0.2179	0.0003	0.0001	2.7418	0.0886	1
1.1000	3.9000	0.2179	0.0002	0.0000	2.6449	0.0000	0
1.2000	0.0000	0.1942	0.3989	0.0775	0.0	0.0	0
1.2000	0.1000	0.1942	0.3970	0.0771	0.5000	0.0000	0
1.2000	0.2000	0.1942	0.3910	0.0759	1.1561	0.0000	0
1.2000	0.3000	0.1942	0.3814	0.0741	1.5897	0.0000	0
1.2000	0.4000	0.1942	0.3683	0.0715	2.0045	0.1718	1
1.2000	0.5000	0.1942	0.3521	0.0684	2.1197	0.2674	1
1.2000	0.6000	0.1942	0.3332	0.0647	2.5890	0.7140	1
1.2000	0.7000	0.1942	0.3123	0.0606	2.2150	0.3150	1
1.2000	0.8000	0.1942	0.2897	0.0563	2.0035	0.0766	1
1.2000	0.9000	0.1942	0.2661	0.0517	2.1804	0.2253	1
1.2000	1.0000	0.1942	0.2420	0.0470	2.6758	0.6917	1
1.2000	1.1000	0.1942	0.2179	0.0423	3.2352	1.2213	1
1.2000	1.2000	0.1942	0.1942	0.0377	3.5875	1.5437	1
1.2000	1.3000	0.1942	0.1714	0.0333	3.3548	1.2812	1
1.2000	1.4000	0.1942	0.1497	0.0291	2.9143	0.8109	1
1.2000	1.5000	0.1942	0.1295	0.0252	2.5360	0.4031	1
1.2000	1.6000	0.1942	0.1109	0.0215	2.2388	0.0769	1
1.2000	1.7000	0.1942	0.0940	0.0183	2.3370	0.1467	1
1.2000	1.8000	0.1942	0.0790	0.0153	2.5865	0.3681	1
1.2000	1.9000	0.1942	0.0656	0.0127	2.4478	0.2020	1
1.2000	2.0000	0.1942	0.0540	0.0105	2.3489	0.0764	1
1.2000	2.1000	0.1942	0.0440	0.0085	2.6937	0.3950	1
1.2000	2.2000	0.1942	0.0355	0.0069	3.0635	0.7393	1
1.2000	2.3000	0.1942	0.0283	0.0055	3.4058	1.0567	1
1.2000	2.4000	0.1942	0.0224	0.0043	3.5860	1.2125	1
1.2000	2.5000	0.1942	0.0175	0.0034	3.5019	1.1047	1
1.2000	2.6000	0.1942	0.0136	0.0026	3.2557	0.8353	1
1.2000	2.7000	0.1942	0.0104	0.0020	2.9821	0.5392	1
1.2000	2.8000	0.1942	0.0079	0.0015	2.7336	0.2687	1
1.2000	2.9000	0.1942	0.0060	0.0012	2.5193	0.0329	1
1.2000	3.0000	0.1942	0.0044	0.0009	2.5857	0.0783	1
1.2000	3.1000	0.1942	0.0033	0.0006	2.5334	0.0056	1
1.2000	3.2000	0.1942	0.0024	0.0005	2.7453	0.1975	1
1.2000	3.3000	0.1942	0.0017	0.0003	3.0106	0.4433	1
1.2000	3.4000	0.1942	0.0012	0.0002	3.2690	0.6827	1
1.2000	3.5000	0.1942	0.0009	0.0002	3.4803	0.8753	1
1.2000	3.6000	0.1942	0.0006	0.0001	3.5855	0.9622	1
1.2000	3.7000	0.1942	0.0004	0.0001	3.5524	0.9113	1
1.2000	3.8000	0.1942	0.0003	0.0001	3.4133	0.7548	1
1.2000	3.9000	0.1942	0.0002	0.0000	3.2271	0.5516	1
1.3000	0.0000	0.1714	0.3989	0.0684	0.0	0.0	0
1.3000	0.1000	0.1714	0.3970	0.0680	0.4958	0.0000	0
1.3000	0.2000	0.1714	0.3910	0.0670	1.1568	0.0000	0
1.3000	0.3000	0.1714	0.3814	0.0654	1.6569	0.0000	0
1.3000	0.4000	0.1714	0.3683	0.0631	2.0399	0.1551	1
1.3000	0.5000	0.1714	0.3521	0.0603	1.9000	0.0000	0
1.3000	0.6000	0.1714	0.3332	0.0571	2.5508	0.6291	1
1.3000	0.7000	0.1714	0.3123	0.0535	2.5949	0.6512	1
1.3000	0.8000	0.1714	0.2897	0.0496	2.0315	0.0639	1
1.3000	0.9000	0.1714	0.2661	0.0456	2.0821	0.0892	1
1.3000	1.0000	0.1714	0.2420	0.0415	2.3087	0.2895	1
1.3000	1.1000	0.1714	0.2179	0.0373	2.8000	0.7537	1
1.3000	1.2000	0.1714	0.1942	0.0333	3.3548	1.2812	1
1.3000	1.3000	0.1714	0.1714	0.0294	3.7026	1.6013	1
1.3000	1.4000	0.1714	0.1497	0.0257	3.4654	1.3364	1
1.3000	1.5000	0.1714	0.1295	0.0222	3.0204	0.8639	1
1.3000	1.6000	0.1714	0.1109	0.0190	2.6376	0.4540	1
1.3000	1.7000	0.1714	0.0940	0.0161	2.3362	0.1256	1
1.3000	1.8000	0.1714	0.0790	0.0135	2.2445	0.0074	1
1.3000	1.9000	0.1714	0.0656	0.0112	2.6226	0.3595	1
1.3000	2.0000	0.1714	0.0540	0.0093	2.6737	0.3850	1
1.3000	2.1000	0.1714	0.0440	0.0075	2.3978	0.0840	1
1.3000	2.2000	0.1714	0.0355	0.0061	2.4804	0.1421	1
1.3000	2.3000	0.1714	0.0283	0.0049	2.8209	0.4586	1
1.3000	2.4000	0.1714	0.0224	0.0038	3.1866	0.8008	1
1.3000	2.5000	0.1714	0.0175	0.0030	3.5249	1.1162	1
1.3000	2.6000	0.1714	0.0136	0.0023	3.7013	1.2702	1
1.3000	2.7000	0.1714	0.0104	0.0018	3.6136	1.1606	1
1.3000	2.8000	0.1714	0.0079	0.0014	3.3640	0.8895	1
1.3000	2.9000	0.1714	0.0060	0.0010	3.0871	0.5917	1
1.3000	3.0000	0.1714	0.0044	0.0008	2.8355	0.3197	1
1.3000	3.1000	0.1714	0.0033	0.0006	2.6182	0.0824	1
1.3000	3.2000	0.1714	0.0024	0.0004	2.6573	0.1020	1
1.3000	3.3000	0.1714	0.0017	0.0003	2.6956	0.1211	1
1.3000	3.4000	0.1714	0.0012	0.0002	2.6218	0.0286	1
1.3000	3.5000	0.1714	0.0009	0.0001	2.8728	0.2613	1
1.3000	3.6000	0.1714	0.0006	0.0001	3.1349	0.5055	1
1.3000	3.7000	0.1714	0.0004	0.0001	3.3902	0.7433	1
1.3000	3.8000	0.1714	0.0003	0.0001	3.5985	0.9344	1
1.3000	3.9000	0.1714	0.0002	0.0000	3.7009	1.0200	1
1.4000	0.0000	0.1497	0.3989	0.0597	0.0	0.0	0
1.4000	0.1000	0.1497	0.3970	0.0594	0.5000	0.0000	1
1.4000	0.2000	0.1497	0.3910	0.0585	1.1467	0.0000	0
1.4000	0.3000	0.1497	0.3814	0.0571	1.6471	0.0000	0
1.4000	0.4000	0.1497	0.3683	0.0551	1.9637	0.0300	1
1.4000	0.5000	0.1497	0.3521	0.0527	2.1675	0.2189	1
1.4000	0.6000	0.1497	0.3332	0.0499	2.3471	0.3811	1
1.4000	0.7000	0.1497	0.3123	0.0468	2.8103	0.8247	1
1.4000	0.8000	0.1497	0.2897	0.0434	2.4290	0.4220	1
1.4000	0.9000	0.1497	0.2661	0.0398	2.1558	0.1261	1
1.4000	1.0000	0.1497	0.2420	0.0362	2.0634	0.0098	1
1.4000	1.1000	0.1497	0.2179	0.0326	2.4267	0.3485	1
1.4000	1.2000	0.1497	0.1942	0.0291	2.9143	0.8109	1
1.4000	1.3000	0.1497	0.1714	0.0257	3.4654	1.3364	1
1.4000	1.4000	0.1497	0.1497	0.0224	3.8092	1.6546	1
1.4000	1.5000	0.1497	0.1295	0.0194	3.5681	1.3878	1
1.4000	1.6000	0.1497	0.1109	0.0166	3.1192	0.9134	1
1.4000	1.7000	0.1497	0.0940	0.0141	2.7327	0.5015	1
1.4000	1.8000	0.1497	0.0790	0.0118	2.4276	0.1713	1
1.4000	1.9000	0.1497	0.0656	0.0098	2.2118	0.0000	0
1.4000	2.0000	0.1497	0.0540	0.0081	2.5671	0.2617	1
1.4000	2.1000	0.1497	0.0440	0.0066	2.8085	0.4791	1
1.4000	2.2000	0.1497	0.0355	0.0053	2.6620	0.3091	1
1.4000	2.3000	0.1497	0.0283	0.0042	2.3229	0.0000	0
1.4000	2.4000	0.1497	0.0224	0.0034	2.6010	0.2024	1
1.4000	2.5000	0.1497	0.0175	0.0026	2.9378	0.5171	1
1.4000	2.6000	0.1497	0.0136	0.0020	3.3000	0.8575	1
1.4000	2.7000	0.1497	0.0104	0.0016	3.6350	1.1712	1
1.4000	2.8000	0.1497	0.0079	0.0012	3.8081	1.3236	1
1.4000	2.9000	0.1497	0.0060	0.0009	3.7173	1.2124	1
1.4000	3.0000	0.1497	0.0044	0.0007	3.4647	0.9399	1
1.4000	3.1000	0.1497	0.0033	0.0005	3.1850	0.6407	1
1.4000	3.2000	0.1497	0.0024	0.0004	2.9308	0.3673	1
1.4000	3.3000	0.1497	0.0017	0.0003	2.7109	0.1287	1
1.4000	3.4000	0.1497	0.0012	0.0002	2.6788	0.0783	1
1.4000	3.5000	0.1497	0.0009	0.0001	2.8079	0.1894	1
1.4000	3.6000	0.1497	0.0006	0.0001	2.7498	0.1138	1
1.4000	3.7000	0.1497	0.0004	0.0001	2.7418	0.0886	1
1.4000	3.8000	0.1497	0.0003	0.0000	2.9900	0.3199	1
1.4000	3.9000	0.1497	0.0002	0.0000	3.2493	0.5627	1
1.5000	0.0000	0.1295	0.3989	0.0517	0.0	0.0	0
1.5000	0.1000	0.1295	0.3970	0.0514	0.4968	0.0000	0
1.5000	0.2000	0.1295	0.3910	0.0506	1.1610	0.0000	0
1.5000	0.3000	0.1295	0.3814	0.0494	1.5880	0.0000	0
1.5000	0.4000	0.1295	0.3683	0.0477	1.8745	0.0000	0
1.5000	0.5000	0.1295	0.3521	0.0456	2.3248	0.3319	1
1.5000	0.6000	0.1295	0.3332	0.0432	2.1130	0.1047	1
1.5000	0.7000	0.1295	0.3123	0.0404	2.7592	0.7333	1
1.5000	0.8000	0.1295	0.2897	0.0375	2.7975	0.7525	1
1.5000	0.9000	0.1295	0.2661	0.0345	2.2274	0.1618	1
1.5000	1.0000	0.1295	0.2420	0.0313	2.3241	0.2370	1
1.5000	1.1000	0.1295	0.2179	0.0282	2.1344	0.0247	1
1.5000	1.2000	0.1295	0.1942	0.0252	2.5360	0.4031	1
1.5000	1.3000	0.1295	0.1714	0.0222	3.0204	0.8639	1
1.5000	1.4000	0.1295	0.1497	0.0194	3.5681	1.3878	1
1.5000	1.5000	0.1295	0.1295	0.0168	3.9085	1.7042	1
1.5000	1.6000	0.1295	0.1109	0.0144	3.6640	1.4357	1
1.5000	1.7000	0.1295	0.0940	0.0122	3.2117	0.9596	1
1.5000	1.8000	0.1295	0.0790	0.0102	2.8219	0.5461	1
1.5000	1.9000	0.1295	0.0656	0.0085	2.5136	0.2143	1
1.5000	2.0000	0.1295	0.0540	0.0070	2.3231	0.0006	1
1.5000	2.1000	0.1295	0.0440	0.0057	2.4611	0.1157	1
1.5000	2.2000	0.1295	0.0355	0.0046	2.8322	0.4642	1
1.5000	2.3000	0.1295	0.0283	0.0037	2.8765	0.4864	1
1.5000	2.4000	0.1295	0.0224	0.0029	2.5940	0.1821	1
1.5000	2.5000	0.1295	0.0175	0.0023	2.4131	0.0000	0
1.5000	2.6000	0.1295	0.0136	0.0018	2.7123	0.2581	1
1.5000	2.7000	0.1295	0.0104	0.0013	3.0460	0.5712	1
1.5000	2.8000	0.1295	0.0079	0.0010	3.4051	0.9101	1
1.5000	2.9000	0.1295	0.0060	0.0008	3.7372	1.2224	1
1.5000	3.0000	0.1295	0.0044	0.0006	3.9075	1.3733	1
1.5000	3.1000	0.1295	0.0033	0.0004	3.8141	1.2608	1
1.5000	3.2000	0.1295	0.0024	0.0003	3.5589	0.9870	1
1.5000	3.3000	0.1295	0.0017	0.0002	3.2767	0.6865	1
1.5000	3.4000	0.1295	0.0012	0.0002	3.0201	0.4120	1
1.5000	3.5000	0.1295	0.0009	0.0001	2.7980	0.1723	1
1.5000	3.6000	0.1295	0.0006	0.0001	2.6619	0.0190	1
1.5000	3.7000	0.1295	0.0004	0.0001	2.8662	0.2064	1
1.5000	3.8000	0.1295	0.0003	0.0000	2.8994	0.2230	1
1.5000	3.9000	0.1295	0.0002	0.0000	2.7614	0.0687	1
1.6000	0.0000	0.1109	0.3989	0.0443	0.0	0.0	0
1.6000	0.1000	0.1109	0.3970	0.0440	0.5000	0.0000	1
1.6000	0.2000	0.1109	0.3910	0.0434	1.1500	0.0000	0
1.6000	0.3000	0.1109	0.3814	0.0423	1.6502	0.0000	0
1.6000	0.4000	0.1109	0.3683	0.0408	2.0026	0.0000	0
1.6000	0.5000	0.1109	0.3521	0.0391	2.3401	0.3052	1
1.6000	0.6000	0.1109	0.3332	0.0370	2.1937	0.1450	1
1.6000	0.7000	0.1109	0.3123	0.0346	2.5437	0.4794	1
1.6000	0.8000	0.1109	0.2897	0.0321	3.0023	0.9206	1
1.6000	0.9000	0.1109	0.2661	0.0295	2.6155	0.5153	1
1.6000	1.0000	0.1109	0.2420	0.0268	2.1962	0.0762	1
1.6000	1.1000	0.1109	0.2179	0.0242	2.3774	0.2369	1
1.6000	1.2000	0.1109	0.1942	0.0215	2.2388	0.0769	1
1.6000	1.3000	0.1109	0.1714	0.0190	2.6376	0.4540	1
1.6000	1.4000	0.1109	0.1497	0.0166	3.1192	0.9134	1
1.6000	1.5000	0.1109	0.1295	0.0144	3.6640	1.4357	1
1.6000	1.6000	0.1109	0.1109	0.0123	4.0014	1.7507	1
1.6000	1.7000	0.1109	0.0940	0.0104	3.7539	1.4807	1
1.6000	1.8000	0.1109	0.0790	0.0088	3.2987	1.0031	1
1.6000	1.9000	0.1109	0.0656	0.0073	2.9060	0.5881	1
1.6000	2.0000	0.1109	0.0540	0.0060	2.5949	0.2550	1
1.6000	2.1000	0.1109	0.0440	0.0049	2.3733	0.0116	1
1.6000	2.2000	0.1109	0.0355	0.0039	2.3377	0.0000	0
1.6000	2.3000	0.1109	0.0283	0.0031	2.7655	0.3609	1
1.6000	2.4000	0.1109	0.0224	0.0025	3.0009	0.5753	1
1.6000	2.5000	0.1109	0.0175	0.0019	2.8486	0.4024	1
1.6000	2.6000	0.1109	0.0136	0.0015	2.5039	0.0374	1
1.6000	2.7000	0.1109	0.0104	0.0012	2.5193	0.0329	1
1.6000	2.8000	0.1109	0.0079	0.0009	2.8157	0.3098	1
1.6000	2.9000	0.1109	0.0060	0.0007	3.1467	0.6215	1
1.6000	3.0000	0.1109	0.0044	0.0005	3.5031	0.9591	1
1.6000	3.1000	0.1109	0.0033	0.0004	3.8327	1.2701	1
1.6000	3.2000	0.1109	0.0024	0.0003	4.0006	1.4198	1
1.6000	3.3000	0.1109	0.0017	0.0002	3.9048	1.3061	1
1.6000	3.4000	0.1109	0.0012	0.0001	3.6473	1.0312	1
1.6000	3.5000	0.1109	0.0009	0.0001	3.3630	0.7297	1
1.6000	3.6000	0.1109	0.0006	0.0001	3.1043	0.4541	1
1.6000	3.7000	0.1109	0.0004	0.0000	2.8801	0.2133	1
1.6000	3.8000	0.1109	0.0003	0.0000	2.6873	0.0043	1
1.6000	3.9000	0.1109	0.0002	0.0000	2.8758	0.1768	1
1.7000	0.0000	0.0940	0.3989	0.0375	0.0	0.0	0
1.7000	0.1000	0.0940	0.3970	0.0373	0.4975	0.0000	0
1.7000	0.2000	0.0940	0.3910	0.0368	1.1585	0.0000	0
1.7000	0.3000	0.0940	0.3814	0.0359	1.6586	0.0000	0
1.7000	0.4000	0.0940	0.3683	0.0346	2.0437	0.0000	0
1.7000	0.5000	0.0940	0.3521	0.0331	2.2459	0.1711	1
1.7000	0.6000	0.0940	0.3332	0.0313	2.4446	0.3575	1
1.7000	0.7000	0.0940	0.3123	0.0294	2.2989	0.1976	1
1.7000	0.8000	0.0940	0.2897	0.0272	2.9413	0.8244	1
1.7000	0.9000	0.0940	0.2661	0.0250	2.9752	0.8413	1
1.7000	1.0000	0.0940	0.2420	0.0228	2.4000	0.2482	1
1.7000	1.1000	0.0940	0.2179	0.0205	2.4378	0.2671	1
1.7000	1.2000	0.0940	0.1942	0.0183	2.3370	0.1467	1
1.7000	1.3000	0.0940	0.1714	0.0161	2.3362	0.1256	1
1.7000	1.4000	0.0940	0.1497	0.0141	2.7327	0.5015	1
1.7000	1.5000	0.0940	0.1295	0.0122	3.2117	0.9596	1
1.7000	1.6000	0.0940	0.1109	0.0104	3.7539	1.4807	1
1.7000	1.7000	0.0940	0.0940	0.0088	4.0887	1.7944	1
1.7000	1.8000	0.0940	0.0790	0.0074	3.8386	1.5230	1
1.7000	1.9000	0.0940	0.0656	0.0062	3.3808	1.0441	1
1.7000	2.0000	0.0940	0.0540	0.0051	2.9855	0.6279	1
1.7000	2.1000	0.0940	0.0440	0.0041	2.6719	0.2935	1
1.7000	2.2000	0.0940	0.0355	0.0033	2.4207	0.0216	1
1.7000	2.3000	0.0940	0.0283	0.0027	2.4886	0.0692	1
1.7000	2.4000	0.0940	0.0224	0.0021	2.6494	0.2098	1
1.7000	2.5000	0.0940	0.0175	0.0016	3.0151	0.5557	1
1.7000	2.6000	0.0940	0.0136	0.0013	3.0543	0.5753	1
1.7000	2.7000	0.0940	0.0104	0.0010	2.7668	0.2685	1
1.7000	2.8000	0.0940	0.0079	0.0007	2.4697	0.0000	0
1.7000	2.9000	0.0940	0.0060	0.0006	2.6182	0.0824	1
1.7000	3.0000	0.0940	0.0044	0.0004	2.9122	0.3580	1
1.7000	3.1000	0.0940	0.0033	0.0003	3.2408	0.6685	1
1.7000	3.2000	0.0940	0.0024	0.0002	3.5949	1.0050	1
1.7000	3.3000	0.0940	0.0017	0.0002	3.9222	1.3149	1
1.7000	3.4000	0.0940	0.0012	0.0001	4.0880	1.4635	1
1.7000	3.5000	0.0940	0.0009	0.0001	3.9901	1.3488	1
1.7000	3.6000	0.0940	0.0006	0.0001	3.7306	1.0728	1
1.7000	3.7000	0.0940	0.0004	0.0000	3.4444	0.7703	1
1.7000	3.8000	0.0940	0.0003	0.0000	3.1838	0.4938	1
1.7000	3.9000	0.0940	0.0002	0.0000	2.9578	0.2522	1
1.8000	0.0000	0.0790	0.3989	0.0315	0.0	0.0	0
1.8000	0.1000	0.0790	0.3970	0.0313	0.5000	0.0000	1
1.8000	0.2000	0.0790	0.3910	0.0309	1.1588	0.0000	0
1.8000	0.3000	0.0790	0.3814	0.0301	1.6272	0.0000	0
1.8000	0.4000	0.0790	0.3683	0.0291	2.0107	0.0000	0
1.8000	0.5000	0.0790	0.3521	0.0278	2.1016	0.0000	0
1.8000	0.6000	0.0790	0.3332	0.0263	2.5870	0.4630	1
1.8000	0.7000	0.0790	0.3123	0.0247	2.1495	0.0128	1
1.8000	0.8000	0.0790	0.2897	0.0229	2.7169	0.5659	1
1.8000	0.9000	0.0790	0.2661	0.0210	3.1717	1.0054	1
1.8000	1.0000	0.0790	0.2420	0.0191	2.7807	0.5979	1
1.8000	1.1000	0.0790	0.2179	0.0172	2.2043	0.0041	1
1.8000	1.2000	0.0790	0.1942	0.0153	2.5865	0.3681	1
1.8000	1.3000	0.0790	0.1714	0.0135	2.2445	0.0074	1
1.8000	1.4000	0.0790	0.1497	0.0118	2.4276	0.1713	1
1.8000	1.5000	0.0790	0.1295	0.0102	2.8219	0.5461	1
1.8000	1.6000	0.0790	0.1109	0.0088	3.2987	1.0031	1
1.8000	1.7000	0.0790	0.0940	0.0074	3.8386	1.5230	1
1.8000	1.8000	0.0790	0.0790	0.0062	4.1710	1.8355	1
1.8000	1.9000	0.0790	0.0656	0.0052	3.9186	1.5630	1
1.8000	2.0000	0.0790	0.0540	0.0043	3.4584	1.0830	1
1.8000	2.1000	0.0790	0.0440	0.0035	3.0609	0.6656	1
1.8000	2.2000	0.0790	0.0355	0.0028	2.7450	0.3300	1
1.8000	2.3000	0.0790	0.0283	0.0022	2.4916	0.0571	1
1.8000	2.4000	0.0790	0.0224	0.0018	2.5858	0.1319	1
1.8000	2.5000	0.0790	0.0175	0.0014	2.5169	0.0440	1
1.8000	2.6000	0.0790	0.0136	0.0011	2.9399	0.4481	1
1.8000	2.7000	0.0790	0.0104	0.0008	3.1706	0.6602	1
1.8000	2.8000	0.0790	0.0079	0.0006	3.0138	0.4850	1
1.8000	2.9000	0.0790	0.0060	0.0005	2.6647	0.1178	1
1.8000	3.0000	0.0790	0.0044	0.0003	2.5856	0.0209	1
1.8000	3.1000	0.0790	0.0033	0.0003	2.7109	0.1287	1
1.8000	3.2000	0.0790	0.0024	0.0002	3.0027	0.4033	1
1.8000	3.3000	0.0790	0.0017	0.0001	3.3291	0.7127	1
1.8000	3.4000	0.0790	0.0012	0.0001	3.6812	1.0481	1
1.8000	3.5000	0.0790	0.0009	0.0001	4.0065	1.3570	1
1.8000	3.6000	0.0790	0.0006	0.0000	4.1704	1.5047	1
1.8000	3.7000	0.0790	0.0004	0.0000	4.0706	1.3891	1
1.8000	3.8000	0.0790	0.0003	0.0000	3.8094	1.1122	1
1.8000	3.9000	0.0790	0.0002	0.0000	3.5214	0.8089	1
1.9000	0.0000	0.0656	0.3989	0.0262	0.0	0.0	0
1.9000	0.1000	0.0656	0.3970	0.0260	0.4980	0.0000	0
1.9000	0.2000	0.0656	0.3910	0.0257	1.1531	0.0000	0
1.9000	0.3000	0.0656	0.3814	0.0250	1.6437	0.0000	0
1.9000	0.4000	0.0656	0.3683	0.0242	1.9309	0.0000	0
1.9000	0.5000	0.0656	0.3521	0.0231	2.2131	0.0641	1
1.9000	0.6000	0.0656	0.3332	0.0219	2.5886	0.4294	1
1.9000	0.7000	0.0656	0.3123	0.0205	2.4378	0.2671	1
1.9000	0.8000	0.0656	0.2897	0.0190	2.4637	0.2800	1
1.9000	0.9000	0.0656	0.2661	0.0175	3.1031	0.9053	1
1.9000	1.0000	0.0656	0.2420	0.0159	3.1334	0.9205	1
1.9000	1.1000	0.0656	0.2179	0.0143	2.5543	0.3253	1
1.9000	1.2000	0.0656	0.1942	0.0127	2.4478	0.2020	1
1.9000	1.3000	0.0656	0.1714	0.0112	2.6226	0.3595	1
1.9000	1.4000	0.0656	0.1497	0.0098	2.2118	0.0000	0
1.9000	1.5000	0.0656	0.1295	0.0085	2.5136	0.2143	1
1.9000	1.6000	0.0656	0.1109	0.0073	2.9060	0.5881	1
1.9000	1.7000	0.0656	0.0940	0.0062	3.3808	1.0441	1
1.9000	1.8000	0.0656	0.0790	0.0052	3.9186	1.5630	1
1.9000	1.9000	0.0656	0.0656	0.0043	4.2489	1.8745	1
1.9000	2.0000	0.0656	0.0540	0.0035	3.9943	1.6009	1
1.9000	2.1000	0.0656	0.0440	0.0029	3.5321	1.1198	1
1.9000	2.2000	0.0656	0.0355	0.0023	3.1325	0.7014	1
1.9000	2.3000	0.0656	0.0283	0.0019	2.8147	0.3649	1
1.9000	2.4000	0.0656	0.0224	0.0015	2.5593	0.0909	1
1.9000	2.5000	0.0656	0.0175	0.0012	2.6232	0.1365	1
1.9000	2.6000	0.0656	0.0136	0.0009	2.5808	0.0759	1
1.9000	2.7000	0.0656	0.0104	0.0007	2.8160	0.2931	1
1.9000	2.8000	0.0656	0.0079	0.0005	3.1775	0.6369	1
1.9000	2.9000	0.0656	0.0060	0.0004	3.2125	0.6544	1
1.9000	3.0000	0.0656	0.0044	0.0003	2.9210	0.3457	1
1.9000	3.1000	0.0656	0.0033	0.0002	2.5608	0.0000	0
1.9000	3.2000	0.0656	0.0024	0.0002	2.6537	0.0445	1
1.9000	3.3000	0.0656	0.0017	0.0001	2.7980	0.1723	1
1.9000	3.4000	0.0656	0.0012	0.0001	3.0878	0.4458	1
1.9000	3.5000	0.0656	0.0009	0.0001	3.4124	0.7543	1
1.9000	3.6000	0.0656	0.0006	0.0000	3.7627	1.0888	1
1.9000	3.7000	0.0656	0.0004	0.0000	4.0862	1.3969	1
1.9000	3.8000	0.0656	0.0003	0.0000	4.2483	1.5437	1
1.9000	3.9000	0.0656	0.0002	0.0000	4.1469	1.4272	1
2.0000	0.0000	0.0540	0.3989	0.0215	0.0	0.0	0
2.0000	0.1000	0.0540	0.3970	0.0214	0.5000	0.0000	0
2.0000	0.2000	0.0540	0.3910	0.0211	1.1610	0.0000	1
2.0000	0.3000	0.0540	0.3814	0.0206	1.6610	0.0000	1
2.0000	0.4000	0.0540	0.3683	0.0199	2.0017	0.0000	0
2.0000	0.5000	0.0540	0.3521	0.0190	2.3236	0.1399	1
2.0000	0.6000	0.0540	0.3332	0.0180	2.4821	0.2892	1
2.0000	0.7000	0.0540	0.3123	0.0169	2.6772	0.4737	1
2.0000	0.8000	0.0540	0.2897	0.0156	2.2344	0.0191	1
2.0000	0.9000	0.0540	0.2661	0.0144	2.8715	0.6433	1
2.0000	1.0000	0.0540	0.2420	0.0131	3.3234	1.0812	1
2.0000	1.1000	0.0540	0.2179	0.0118	2.9290	0.6720	1
2.0000	1.2000	0.0540	0.1942	0.0105	2.3489	0.0764	1
2.0000	1.3000	0.0540	0.1714	0.0093	2.6737	0.3850	1
2.0000	1.4000	0.0540	0.1497	0.0081	2.5671	0.2617	1
2.0000	1.5000	0.0540	0.1295	0.0070	2.3231	0.0006	1
2.0000	1.6000	0.0540	0.1109	0.0060	2.5949	0.2550	1
2.0000	1.7000	0.0540	0.0940	0.0051	2.9855	0.6279	1
2.0000	1.8000	0.0540	0.0790	0.0043	3.4584	1.0830	1
2.0000	1.9000	0.0540	0.0656	0.0035	3.9943	1.6009	1
2.0000	2.0000	0.0540	0.0540	0.0029	4.3228	1.9114	1
2.0000	2.1000	0.0540	0.0440	0.0024	4.0664	1.6369	1
2.0000	2.2000	0.0540	0.0355	0.0019	3.6023	1.1549	1
2.0000	2.3000	0.0540	0.0283	0.0015	3.2008	0.7356	1
2.0000	2.4000	0.0540	0.0224	0.0012	2.8811	0.3981	1
2.0000	2.5000	0.0540	0.0175	0.0009	2.6240	0.1233	1
2.0000	2.6000	0.0540	0.0136	0.0007	2.6074	0.0892	1
2.0000	2.7000	0.0540	0.0104	0.0006	2.7208	0.1853	1
2.0000	2.8000	0.0540	0.0079	0.0004	2.6763	0.1237	1
2.0000	2.9000	0.0540	0.0060	0.0003	3.0955	0.5259	1
2.0000	3.0000	0.0540	0.0044	0.0002	3.3225	0.7361	1
2.0000	3.1000	0.0540	0.0033	0.0002	3.1620	0.5591	1
2.0000	3.2000	0.0540	0.0024	0.0001	2.8094	0.1902	1
2.0000	3.3000	0.0540	0.0017	0.0001	2.7059	0.0706	1
2.0000	3.4000	0.0540	0.0012	0.0001	2.6783	0.0272	1
2.0000	3.5000	0.0540	0.0009	0.0000	2.8801	0.2133	1
2.0000	3.6000	0.0540	0.0006	0.0000	3.1682	0.4860	1
2.0000	3.7000	0.0540	0.0004	0.0000	3.4911	0.7937	1
2.0000	3.8000	0.0540	0.0003	0.0000	3.8397	1.1274	1
2.0000	3.9000	0.0540	0.0002	0.0000	4.1617	1.4346	1
2.1000	0.0000	0.0440	0.3989	0.0175	0.0	0.0	0
2.1000	0.1000	0.0440	0.3970	0.0175	0.4984	0.0000	0
2.1000	0.2000	0.0440	0.3910	0.0172	1.1545	0.0000	0
2.1000	0.3000	0.0440	0.3814	0.0168	1.6467	0.0000	0
2.1000	0.4000	0.0440	0.3683	0.0162	2.0422	0.0000	0
2.1000	0.5000	0.0440	0.3521	0.0155	2.3487	0.1319	1
2.1000	0.6000	0.0440	0.3332	0.0147	2.3265	0.1013	1
2.1000	0.7000	0.0440	0.3123	0.0137	2.8088	0.5739	1
2.1000	0.8000	0.0440	0.2897	0.0127	2.3675	0.1218	1
2.1000	0.9000	0.0440	0.2661	0.0117	2.6117	0.3540	1
2.1000	1.0000	0.0440	0.2420	0.0106	3.2486	0.9781	1
2.1000	1.1000	0.0440	0.2179	0.0096	3.2760	0.9918	1
2.1000	1.2000	0.0440	0.1942	0.0085	2.6937	0.3950	1
2.1000	1.3000	0.0440	0.1714	0.0075	2.3978	0.0840	1
2.1000	1.4000	0.0440	0.1497	0.0066	2.8085	0.4791	1
2.1000	1.5000	0.0440	0.1295	0.0057	2.4611	0.1157	1
2.1000	1.6000	0.0440	0.1109	0.0049	2.3733	0.0116	1
2.1000	1.7000	0.0440	0.0940	0.0041	2.6719	0.2935	1
2.1000	1.8000	0.0440	0.0790	0.0035	3.0609	0.6656	1
2.1000	1.9000	0.0440	0.0656	0.0029	3.5321	1.1198	1
2.1000	2.0000	0.0440	0.0540	0.0024	4.0664	1.6369	1
2.1000	2.1000	0.0440	0.0440	0.0019	4.3931	1.9466	1
2.1000	2.2000	0.0440	0.0355	0.0016	4.1350	1.6712	1
2.1000	2.3000	0.0440	0.0283	0.0012	3.6692	1.1884	1
2.1000	2.4000	0.0440	0.0224	0.0010	3.2660	0.7682	1
2.1000	2.5000	0.0440	0.0175	0.0008	2.9447	0.4299	1
2.1000	2.6000	0.0440	0.0136	0.0006	2.6859	0.1542	1
2.1000	2.7000	0.0440	0.0104	0.0005	2.5530	0.0046	1
2.1000	2.8000	0.0440	0.0079	0.0003	2.8079	0.2430	1
2.1000	2.9000	0.0440	0.0060	0.0003	2.6189	0.0376	1
2.1000	3.0000	0.0440	0.0044	0.0002	2.9654	0.3678	1
2.1000	3.1000	0.0440	0.0033	0.0001	3.3235	0.7099	1
2.1000	3.2000	0.0440	0.0024	0.0001	3.3552	0.7257	1
2.1000	3.3000	0.0440	0.0017	0.0001	3.0604	0.4153	1
2.1000	3.4000	0.0440	0.0012	0.0001	2.6971	0.0365	1
2.1000	3.5000	0.0440	0.0009	0.0000	2.8078	0.1320	1
2.1000	3.6000	0.0440	0.0006	0.0000	2.7028	0.0120	1
2.1000	3.7000	0.0440	0.0004	0.0000	2.9578	0.2522	1
2.1000	3.8000	0.0440	0.0003	0.0000	3.2444	0.5241	1
2.1000	3.9000	0.0440	0.0002	0.0000	3.5657	0.8310	1
2.2000	0.0000	0.0355	0.3989	0.0142	0.0	0.0	0
2.2000	0.1000	0.0355	0.3970	0.0141	0.5000	0.0000	1
2.2000	0.2000	0.0355	0.3910	0.0139	1.1595	0.0000	0
2.2000	0.3000	0.0355	0.3814	0.0135	1.6380	0.0000	0
2.2000	0.4000	0.0355	0.3683	0.0131	2.0309	0.0000	0
2.2000	0.5000	0.0355	0.3521	0.0125	2.3010	0.0524	1
2.2000	0.6000	0.0355	0.3332	0.0118	2.3164	0.0601	1
2.2000	0.7000	0.0355	0.3123	0.0111	2.8006	0.5355	1
2.2000	0.8000	0.0355	0.2897	0.0103	2.6467	0.3715	1
2.2000	0.9000	0.0355	0.2661	0.0094	2.3762	0.0900	1
2.2000	1.0000	0.0355	0.2420	0.0086	3.0112	0.7131	1
2.2000	1.1000	0.0355	0.2179	0.0077	3.4606	1.1498	1
2.2000	1.2000	0.0355	0.1942	0.0069	3.0635	0.7393	1
2.2000	1.3000	0.0355	0.1714	0.0061	2.4804	0.1421	1
2.2000	1.4000	0.0355	0.1497	0.0053	2.6620	0.3091	1
2.2000	1.5000	0.0355	0.1295	0.0046	2.8322	0.4642	1
2.2000	1.6000	0.0355	0.1109	0.0039	2.3377	0.0000	0
2.2000	1.7000	0.0355	0.0940	0.0033	2.4207	0.0216	1
2.2000	1.8000	0.0355	0.0790	0.0028	2.7450	0.3300	1
2.2000	1.9000	0.0355	0.0656	0.0023	3.1325	0.7014	1
2.2000	2.0000	0.0355	0.0540	0.0019	3.6023	1.1549	1
2.2000	2.1000	0.0355	0.0440	0.0016	4.1350	1.6712	1
2.2000	2.2000	0.0355	0.0355	0.0013	4.4602	1.9801	1
2.2000	2.3000	0.0355	0.0283	0.0010	4.2004	1.7040	1
2.2000	2.4000	0.0355	0.0224	0.0008	3.7331	1.2203	1
2.2000	2.5000	0.0355	0.0175	0.0006	3.3285	0.7994	1
2.2000	2.6000	0.0355	0.0136	0.0005	3.0056	0.4603	1
2.2000	2.7000	0.0355	0.0104	0.0004	2.7453	0.1839	1
2.2000	2.8000	0.0355	0.0079	0.0003	2.5308	0.0000	0
2.2000	2.9000	0.0355	0.0060	0.0002	2.8362	0.2430	1
2.2000	3.0000	0.0355	0.0044	0.0002	2.7888	0.1799	1
2.2000	3.1000	0.0355	0.0033	0.0001	2.8199	0.1955	1
2.2000	3.2000	0.0355	0.0024	0.0001	3.2360	0.5961	1
2.2000	3.3000	0.0355	0.0017	0.0001	3.4599	0.8048	1
2.2000	3.4000	0.0355	0.0012	0.0000	3.2964	0.6264	1
2.2000	3.5000	0.0355	0.0009	0.0000	2.9409	0.2560	1
2.2000	3.6000	0.0355	0.0006	0.0000	2.7753	0.0757	1
2.2000	3.7000	0.0355	0.0004	0.0000	2.8636	0.1495	1
2.2000	3.8000	0.0355	0.0003	0.0000	2.7780	0.0496	1
2.2000	3.9000	0.0355	0.0002	0.0000	3.0316	0.2891	1
2.3000	0.0000	0.0283	0.3989	0.0113	0.0	0.0	0
2.3000	0.1000	0.0283	0.3970	0.0112	0.4986	0.0000	0
2.3000	0.2000	0.0283	0.3910	0.0111	1.1596	0.0000	0
2.3000	0.3000	0.0283	0.3814	0.0108	1.6596	0.0000	0
2.3000	0.4000	0.0283	0.3683	0.0104	1.9817	0.0000	0
2.3000	0.5000	0.0283	0.3521	0.0100	2.2080	0.0000	0
2.3000	0.6000	0.0283	0.3332	0.0094	2.4874	0.2012	1
2.3000	0.7000	0.0283	0.3123	0.0088	2.6850	0.3907	1
2.3000	0.8000	0.0283	0.2897	0.0082	2.8774	0.5739	1
2.3000	0.9000	0.0283	0.2661	0.0075	2.2773	0.0000	0
2.3000	1.0000	0.0283	0.2420	0.0069	2.7459	0.4211	1
2.3000	1.1000	0.0283	0.2179	0.0062	3.3808	1.0441	1
2.3000	1.2000	0.0283	0.1942	0.0055	3.4058	1.0567	1
2.3000	1.3000	0.0283	0.1714	0.0049	2.8209	0.4586	1
2.3000	1.4000	0.0283	0.1497	0.0042	2.3229	0.0000	0
2.3000	1.5000	0.0283	0.1295	0.0037	2.8765	0.4864	1
2.3000	1.6000	0.0283	0.1109	0.0031	2.7655	0.3609	1
2.3000	1.7000	0.0283	0.0940	0.0027	2.4886	0.0692	1
2.3000	1.8000	0.0283	0.0790	0.0022	2.4916	0.0571	1
2.3000	1.9000	0.0283	0.0656	0.0019	2.8147	0.3649	1
2.3000	2.0000	0.0283	0.0540	0.0015	3.2008	0.7356	1
2.3000	2.1000	0.0283	0.0440	0.0012	3.6692	1.1884	1
2.3000	2.2000	0.0283	0.0355	0.0010	4.2004	1.7040	1
2.3000	2.3000	0.0283	0.0283	0.0008	4.5242	2.0121	1
2.3000	2.4000	0.0283	0.0224	0.0006	4.2631	1.7353	1
2.3000	2.5000	0.0283	0.0175	0.0005	3.7944	1.2509	1
2.3000	2.6000	0.0283	0.0136	0.0004	3.3883	0.8293	1
2.3000	2.7000	0.0283	0.0104	0.0003	3.0641	0.4896	1
2.3000	2.8000	0.0283	0.0079	0.0002	2.8024	0.2125	1
2.3000	2.9000	0.0283	0.0060	0.0002	2.5865	0.0000	0
2.3000	3.0000	0.0283	0.0044	0.0001	2.8119	0.1915	1
2.3000	3.1000	0.0283	0.0033	0.0001	2.9208	0.2853	1
2.3000	3.2000	0.0283	0.0024	0.0001	2.6769	0.0265	1
2.3000	3.3000	0.0283	0.0017	0.0000	3.1007	0.4355	1
2.3000	3.4000	0.0283	0.0012	0.0000	3.4560	0.7762	1
2.3000	3.5000	0.0283	0.0009	0.0000	3.4850	0.7906	1
2.3000	3.6000	0.0283	0.0006	0.0000	3.1875	0.4789	1
2.3000	3.7000	0.0283	0.0004	0.0000	2.8215	0.0988	1
2.3000	3.8000	0.0283	0.0003	0.0000	2.9088	0.1721	1
2.3000	3.9000	0.0283	0.0002	0.0000	2.8771	0.1266	1
2.4000	0.0000	0.0224	0.3989	0.0089	0.0	0.0	0
2.4000	0.1000	0.0224	0.3970	0.0089	0.5000	0.0000	0
2.4000	0.2000	0.0224	0.3910	0.0088	1.1560	0.0000	0
2.4000	0.3000	0.0224	0.3814	0.0085	1.6561	0.0000	0
2.4000	0.4000	0.0224	0.3683	0.0082	2.0012	0.0000	0
2.4000	0.5000	0.0224	0.3521	0.0079	2.2394	0.0000	0
2.4000	0.6000	0.0224	0.3332	0.0075	2.5861	0.2712	1
2.4000	0.7000	0.0224	0.3123	0.0070	2.5210	0.1985	1
2.4000	0.8000	0.0224	0.2897	0.0065	3.0011	0.6701	1
2.4000	0.9000	0.0224	0.2661	0.0060	2.5570	0.2165	1
2.4000	1.0000	0.0224	0.2420	0.0054	2.5053	0.1546	1
2.4000	1.1000	0.0224	0.2179	0.0049	3.1386	0.7768	1
2.4000	1.2000	0.0224	0.1942	0.0043	3.5860	1.2125	1
2.4000	1.3000	0.0224	0.1714	0.0038	3.1866	0.8008	1
2.4000	1.4000	0.0224	0.1497	0.0034	2.6010	0.2024	1
2.4000	1.5000	0.0224	0.1295	0.0029	2.5940	0.1821	1
2.4000	1.6000	0.0224	0.1109	0.0025	3.0009	0.5753	1
2.4000	1.7000	0.0224	0.0940	0.0021	2.6494	0.2098	1
2.4000	1.8000	0.0224	0.0790	0.0018	2.5858	0.1319	1
2.4000	1.9000	0.0224	0.0656	0.0015	2.5593	0.0909	1
2.4000	2.0000	0.0224	0.0540	0.0012	2.8811	0.3981	1
2.4000	2.1000	0.0224	0.0440	0.0010	3.2660	0.7682	1
2.4000	2.2000	0.0224	0.0355	0.0008	3.7331	1.2203	1
2.4000	2.3000	0.0224	0.0283	0.0006	4.2631	1.7353	1
2.4000	2.4000	0.0224	0.0224	0.0005	4.5856	2.0428	1
2.4000	2.5000	0.0224	0.0175	0.0004	4.3231	1.7653	1
2.4000	2.6000	0.0224	0.0136	0.0003	3.8531	1.2803	1
2.4000	2.7000	0.0224	0.0104	0.0002	3.4458	0.8580	1
2.4000	2.8000	0.0224	0.0079	0.0002	3.1203	0.5177	1
2.4000	2.9000	0.0224	0.0060	0.0001	2.8574	0.2400	1
2.4000	3.0000	0.0224	0.0044	0.0001	2.6403	0.0081	1
2.4000	3.1000	0.0224	0.0033	0.0001	2.7497	0.1030	1
2.4000	3.2000	0.0224	0.0024	0.0001	3.0005	0.3393	1
2.4000	3.3000	0.0224	0.0017	0.0000	2.8074	0.1318	1
2.4000	3.4000	0.0224	0.0012	0.0000	2.9505	0.2608	1
2.4000	3.5000	0.0224	0.0009	0.0000	3.3640	0.6601	1
2.4000	3.6000	0.0224	0.0006	0.0000	3.5853	0.8676	1
2.4000	3.7000	0.0224	0.0004	0.0000	3.4194	0.6878	1
2.4000	3.8000	0.0224	0.0003	0.0000	3.0614	0.3162	1
2.4000	3.9000	0.0224	0.0002	0.0000	2.8043	0.0456	1
2.5000	0.0000	0.0175	0.3989	0.0070	0.0	0.0	0
2.5000	0.1000	0.0175	0.3970	0.0070	0.4989	0.0000	0
2.5000	0.2000	0.0175	0.3910	0.0069	1.1610	0.0000	1
2.5000	0.3000	0.0175	0.3814	0.0067	1.6331	0.0000	0
2.5000	0.4000	0.0175	0.3683	0.0065	2.0393	0.0000	0
2.5000	0.5000	0.0175	0.3521	0.0062	2.3230	0.0000	0
2.5000	0.6000	0.0175	0.3332	0.0058	2.6004	0.2577	1
2.5000	0.7000	0.0175	0.3123	0.0055	2.3492	0.0000	0
2.5000	0.8000	0.0175	0.2897	0.0051	2.9855	0.6279	1
2.5000	0.9000	0.0175	0.2661	0.0047	2.8291	0.4627	1
2.5000	1.0000	0.0175	0.2420	0.0042	2.3229	0.0000	0
2.5000	1.1000	0.0175	0.2179	0.0038	2.8688	0.4826	1
2.5000	1.2000	0.0175	0.1942	0.0034	3.5019	1.1047	1
2.5000	1.3000	0.0175	0.1714	0.0030	3.5249	1.1162	1
2.5000	1.4000	0.0175	0.1497	0.0026	2.9378	0.5171	1
2.5000	1.5000	0.0175	0.1295	0.0023	2.4131	0.0000	0
2.5000	1.6000	0.0175	0.1109	0.0019	2.8486	0.4024	1
2.5000	1.7000	0.0175	0.0940	0.0016	3.0151	0.5557	1
2.5000	1.8000	0.0175	0.0790	0.0014	2.5169	0.0440	1
2.5000	1.9000	0.0175	0.0656	0.0012	2.6232	0.1365	1
2.5000	2.0000	0.0175	0.0540	0.0009	2.6240	0.1233	1
2.5000	2.1000	0.0175	0.0440	0.0008	2.9447	0.4299	1
2.5000	2.2000	0.0175	0.0355	0.0006	3.3285	0.7994	1
2.5000	2.3000	0.0175	0.0283	0.0005	3.7944	1.2509	1
2.5000	2.4000	0.0175	0.0224	0.0004	4.3231	1.7653	1
2.5000	2.5000	0.0175	0.0175	0.0003	4.6444	2.0722	1
2.5000	2.6000	0.0175	0.0136	0.0002	4.3808	1.7941	1
2.5000	2.7000	0.0175	0.0104	0.0002	3.9096	1.3085	1
2.5000	2.8000	0.0175	0.0079	0.0001	3.5010	0.8857	1
2.5000	2.9000	0.0175	0.0060	0.0001	3.1744	0.5447	1
2.5000	3.0000	0.0175	0.0044	0.0001	2.9103	0.2664	1
2.5000	3.1000	0.0175	0.0033	0.0001	2.6921	0.0341	1
2.5000	3.2000	0.0175	0.0024	0.0000	2.6653	0.0000	0
2.5000	3.3000	0.0175	0.0017	0.0000	3.0218	0.3358	1
2.5000	3.4000	0.0175	0.0012	0.0000	2.9707	0.2708	1
2.5000	3.5000	0.0175	0.0009	0.0000	2.8031	0.0896	1
2.5000	3.6000	0.0175	0.0006	0.0000	3.2245	0.4974	1
2.5000	3.7000	0.0175	0.0004	0.0000	3.5774	0.8369	1
2.5000	3.8000	0.0175	0.0003	0.0000	3.6040	0.8502	1
2.5000	3.9000	0.0175	0.0002	0.0000	3.3043	0.5373	1
2.6000	0.0000	0.0136	0.3989	0.0054	0.0	0.0	0
2.6000	0.1000	0.0136	0.3970	0.0054	0.5000	0.0000	0
2.6000	0.2000	0.0136	0.3910	0.0053	1.1567	0.0000	0
2.6000	0.3000	0.0136	0.3814	0.0052	1.6568	0.0000	0
2.6000	0.4000	0.0136	0.3683	0.0050	2.0396	0.0000	0
2.6000	0.5000	0.0136	0.3521	0.0048	2.3502	0.0000	0
2.6000	0.6000	0.0136	0.3332	0.0045	2.5427	0.1733	1
2.6000	0.7000	0.0136	0.3123	0.0042	2.5558	0.1798	1
2.6000	0.8000	0.0136	0.2897	0.0039	2.8630	0.4797	1
2.6000	0.9000	0.0136	0.2661	0.0036	3.0533	0.6618	1
2.6000	1.0000	0.0136	0.2420	0.0033	2.4507	0.0502	1
2.6000	1.1000	0.0136	0.2179	0.0030	2.6240	0.2139	1
2.6000	1.2000	0.0136	0.1942	0.0026	3.2557	0.8353	1
2.6000	1.3000	0.0136	0.1714	0.0023	3.7013	1.2702	1
2.6000	1.4000	0.0136	0.1497	0.0020	3.3000	0.8575	1
2.6000	1.5000	0.0136	0.1295	0.0018	2.7123	0.2581	1
2.6000	1.6000	0.0136	0.1109	0.0015	2.5039	0.0374	1
2.6000	1.7000	0.0136	0.0940	0.0013	3.0543	0.5753	1
2.6000	1.8000	0.0136	0.0790	0.0011	2.9399	0.4481	1
2.6000	1.9000	0.0136	0.0656	0.0009	2.5808	0.0759	1
2.6000	2.0000	0.0136	0.0540	0.0007	2.6074	0.0892	1
2.6000	2.1000	0.0136	0.0440	0.0006	2.6859	0.1542	1
2.6000	2.2000	0.0136	0.0355	0.0005	3.0056	0.4603	1
2.6000	2.3000	0.0136	0.0283	0.0004	3.3883	0.8293	1
2.6000	2.4000	0.0136	0.0224	0.0003	3.8531	1.2803	1
2.6000	2.5000	0.0136	0.0175	0.0002	4.3808	1.7941	1
2.6000	2.6000	0.0136	0.0136	0.0002	4.7010	2.1005	1
2.6000	2.7000	0.0136	0.0104	0.0001	4.4362	1.8219	1
2.6000	2.8000	0.0136	0.0079	0.0001	3.9639	1.3357	1
2.6000	2.9000	0.0136	0.0060	0.0001	3.5543	0.9123	1
2.6000	3.0000	0.0136	0.0044	0.0001	3.2265	0.5708	1
2.6000	3.1000	0.0136	0.0033	0.0000	2.9614	0.2920	1
2.6000	3.2000	0.0136	0.0024	0.0000	2.7421	0.0591	1
2.6000	3.3000	0.0136	0.0017	0.0000	2.6472	0.0000	0
2.6000	3.4000	0.0136	0.0012	0.0000	2.9910	0.2810	1
2.6000	3.5000	0.0136	0.0009	0.0000	3.0964	0.3731	1
2.6000	3.6000	0.0136	0.0006	0.0000	2.7943	0.0578	1
2.6000	3.7000	0.0136	0.0004	0.0000	3.0703	0.3207	1
2.6000	3.8000	0.0136	0.0003	0.0000	3.4815	0.7189	1
2.6000	3.9000	0.0136	0.0002	0.0000	3.7008	0.9253	1
2.7000	0.0000	0.0104	0.3989	0.0042	0.0	0.0	0
2.7000	0.1000	0.0104	0.3970	0.0041	0.4990	0.0000	0
2.7000	0.2000	0.0104	0.3910	0.0041	1.1600	0.0000	0
2.7000	0.3000	0.0104	0.3814	0.0040	1.6600	0.0000	0
2.7000	0.4000	0.0104	0.3683	0.0038	2.0097	0.0000	0
2.7000	0.5000	0.0104	0.3521	0.0037	2.3267	0.0000	0
2.7000	0.6000	0.0104	0.3332	0.0035	2.4404	0.0451	1
2.7000	0.7000	0.0104	0.3123	0.0033	2.7178	0.3164	1
2.7000	0.8000	0.0104	0.2897	0.0030	2.6925	0.2843	1
2.7000	0.9000	0.0104	0.2661	0.0028	3.1708	0.7549	1
2.7000	1.0000	0.0104	0.2420	0.0025	2.7245	0.3003	1
2.7000	1.1000	0.0104	0.2179	0.0023	2.4131	0.0000	0
2.7000	1.2000	0.0104	0.1942	0.0020	2.9821	0.5392	1
2.7000	1.3000	0.0104	0.1714	0.0018	3.6136	1.1606	1
2.7000	1.4000	0.0104	0.1497	0.0016	3.6350	1.1712	1
2.7000	1.5000	0.0104	0.1295	0.0013	3.0460	0.5712	1
2.7000	1.6000	0.0104	0.1109	0.0012	2.5193	0.0329	1
2.7000	1.7000	0.0104	0.0940	0.0010	2.7668	0.2685	1
2.7000	1.8000	0.0104	0.0790	0.0008	3.1706	0.6602	1
2.7000	1.9000	0.0104	0.0656	0.0007	2.8160	0.2931	1
2.7000	2.0000	0.0104	0.0540	0.0006	2.7208	0.1853	1
2.7000	2.1000	0.0104	0.0440	0.0005	2.5530	0.0046	1
2.7000	2.2000	0.0104	0.0355	0.0004	2.7453	0.1839	1
2.7000	2.3000	0.0104	0.0283	0.0003	3.0641	0.4896	1
2.7000	2.4000	0.0104	0.0224	0.0002	3.4458	0.8580	1
2.7000	2.5000	0.0104	0.0175	0.0002	3.9096	1.3085	1
2.7000	2.6000	0.0104	0.0136	0.0001	4.4362	1.8219	1
2.7000	2.7000	0.0104	0.0104	0.0001	4.7554	2.1277	1
2.7000	2.8000	0.0104	0.0079	0.0001	4.4896	1.8486	1
2.7000	2.9000	0.0104	0.0060	0.0001	4.0163	1.3619	1
2.7000	3.0000	0.0104	0.0044	0.0000	3.6056	0.9379	1
2.7000	3.1000	0.0104	0.0033	0.0000	3.2769	0.5960	1
2.7000	3.2000	0.0104	0.0024	0.0000	3.0108	0.3167	1
2.7000	3.3000	0.0104	0.0017	0.0000	2.7905	0.0833	1
2.7000	3.4000	0.0104	0.0012	0.0000	2.7444	0.0241	1
2.7000	3.5000	0.0104	0.0009	0.0000	2.9227	0.1895	1
2.7000	3.6000	0.0104	0.0006	0.0000	3.1703	0.4242	1
2.7000	3.7000	0.0104	0.0004	0.0000	2.9740	0.2151	1
2.7000	3.8000	0.0104	0.0003	0.0000	2.9191	0.1476	1
2.7000	3.9000	0.0104	0.0002	0.0000	3.3385	0.5544	1
2.8000	0.0000	0.0079	0.3989	0.0032	0.0	0.0	0
2.8000	0.1000	0.0079	0.3970	0.0031	0.5000	0.0000	0
2.8000	0.2000	0.0079	0.3910	0.0031	1.1601	0.0000	0
2.8000	0.3000	0.0079	0.3814	0.0030	1.6466	0.0000	0
2.8000	0.4000	0.0079	0.3683	0.0029	2.0009	0.0000	0
2.8000	0.5000	0.0079	0.3521	0.0028	2.2662	0.0000	0
2.8000	0.6000	0.0079	0.3332	0.0026	2.3872	0.0000	0
2.8000	0.7000	0.0079	0.3123	0.0025	2.8082	0.3822	1
2.8000	0.8000	0.0079	0.2897	0.0023	2.5146	0.0822	1
2.8000	0.9000	0.0079	0.2661	0.0021	3.1494	0.7098	1
2.8000	1.0000	0.0079	0.2420	0.0019	2.9911	0.5437	1
2.8000	1.1000	0.0079	0.2179	0.0017	2.4582	0.0024	1
2.8000	1.2000	0.0079	0.1942	0.0015	2.7336	0.2687	1
2.8000	1.3000	0.0079	0.1714	0.0014	3.3640	0.8895	1
2.8000	1.4000	0.0079	0.1497	0.0012	3.8081	1.3236	1
2.8000	1.5000	0.0079	0.1295	0.0010	3.4051	0.9101	1
2.8000	1.6000	0.0079	0.1109	0.0009	2.8157	0.3098	1
2.8000	1.7000	0.0079	0.0940	0.0007	2.4697	0.0000	0
2.8000	1.8000	0.0079	0.0790	0.0006	3.0138	0.4850	1
2.8000	1.9000	0.0079	0.0656	0.0005	3.1775	0.6369	1
2.8000	2.0000	0.0079	0.0540	0.0004	2.6763	0.1237	1
2.8000	2.1000	0.0079	0.0440	0.0003	2.8079	0.2430	1
2.8000	2.2000	0.0079	0.0355	0.0003	2.5308	0.0000	0
2.8000	2.3000	0.0079	0.0283	0.0002	2.8024	0.2125	1
2.8000	2.4000	0.0079	0.0224	0.0002	3.1203	0.5177	1
2.8000	2.5000	0.0079	0.0175	0.0001	3.5010	0.8857	1
2.8000	2.6000	0.0079	0.0136	0.0001	3.9639	1.3357	1
2.8000	2.7000	0.0079	0.0104	0.0001	4.4896	1.8486	1
2.8000	2.8000	0.0079	0.0079	0.0001	4.8078	2.1539	1
2.8000	2.9000	0.0079	0.0060	0.0000	4.5411	1.8743	1
2.8000	3.0000	0.0079	0.0044	0.0000	4.0668	1.3872	1
2.8000	3.1000	0.0079	0.0033	0.0000	3.6552	0.9627	1
2.8000	3.2000	0.0079	0.0024	0.0000	3.3255	0.6203	1
2.8000	3.3000	0.0079	0.0017	0.0000	3.0585	0.3405	1
2.8000	3.4000	0.0079	0.0012	0.0000	2.8373	0.1067	1
2.8000	3.5000	0.0079	0.0009	0.0000	2.8077	0.0645	1
2.8000	3.6000	0.0079	0.0006	0.0000	2.8328	0.0770	1
2.8000	3.7000	0.0079	0.0004	0.0000	3.1862	0.4180	1
2.8000	3.8000	0.0079	0.0003	0.0000	3.1321	0.3516	1
2.8000	3.9000	0.0079	0.0002	0.0000	2.7782	0.0000	0
2.9000	0.0000	0.0060	0.3989	0.0024	0.0	0.0	0
2.9000	0.1000	0.0060	0.3970	0.0024	0.4991	0.0000	0
2.9000	0.2000	0.0060	0.3910	0.0023	1.1576	0.0000	0
2.9000	0.3000	0.0060	0.3814	0.0023	1.6534	0.0000	0
2.9000	0.4000	0.0060	0.3683	0.0022	2.0362	0.0000	0
2.9000	0.5000	0.0060	0.3521	0.0021	2.2560	0.0000	0
2.9000	0.6000	0.0060	0.3332	0.0020	2.5116	0.0671	1
2.9000	0.7000	0.0060	0.3123	0.0019	2.8147	0.3649	1
2.9000	0.8000	0.0060	0.2897	0.0017	2.5615	0.1056	1
2.9000	0.9000	0.0060	0.2661	0.0016	3.0214	0.5589	1
2.9000	1.0000	0.0060	0.2420	0.0014	3.2101	0.7402	1
2.9000	1.1000	0.0060	0.2179	0.0013	2.6055	0.1276	1
2.9000	1.2000	0.0060	0.1942	0.0012	2.5193	0.0329	1
2.9000	1.3000	0.0060	0.1714	0.0010	3.0871	0.5917	1
2.9000	1.4000	0.0060	0.1497	0.0009	3.7173	1.2124	1
2.9000	1.5000	0.0060	0.1295	0.0008	3.7372	1.2224	1
2.9000	1.6000	0.0060	0.1109	0.0007	3.1467	0.6215	1
2.9000	1.7000	0.0060	0.0940	0.0006	2.6182	0.0824	1
2.9000	1.8000	0.0060	0.0790	0.0005	2.6647	0.1178	1
2.9000	1.9000	0.0060	0.0656	0.0004	3.2125	0.6544	1
2.9000	2.0000	0.0060	0.0540	0.0003	3.0955	0.5259	1
2.9000	2.1000	0.0060	0.0440	0.0003	2.6189	0.0376	1
2.9000	2.2000	0.0060	0.0355	0.0002	2.8362	0.2430	1
2.9000	2.3000	0.0060	0.0283	0.0002	2.5865	0.0000	0
2.9000	2.4000	0.0060	0.0224	0.0001	2.8574	0.2400	1
2.9000	2.5000	0.0060	0.0175	0.0001	3.1744	0.5447	1
2.9000	2.6000	0.0060	0.0136	0.0001	3.5543	0.9123	1
2.9000	2.7000	0.0060	0.0104	0.0001	4.0163	1.3619	1
2.9000	2.8000	0.0060	0.0079	0.0000	4.5411	1.8743	1
2.9000	2.9000	0.0060	0.0060	0.0000	4.8584	2.1792	1
2.9000	3.0000	0.0060	0.0044	0.0000	4.5908	1.8992	1
2.9000	3.1000	0.0060	0.0033	0.0000	4.1156	1.4116	1
2.9000	3.2000	0.0060	0.0024	0.0000	3.7032	0.9867	1
2.9000	3.3000	0.0060	0.0017	0.0000	3.3726	0.6438	1
2.9000	3.4000	0.0060	0.0012	0.0000	3.1047	0.3636	1
2.9000	3.5000	0.0060	0.0009	0.0000	2.8827	0.1294	1
2.9000	3.6000	0.0060	0.0006	0.0000	2.8349	0.0694	1
2.9000	3.7000	0.0060	0.0004	0.0000	2.7333	0.0000	0
2.9000	3.8000	0.0060	0.0003	0.0000	3.1503	0.3607	1
2.9000	3.9000	0.0060	0.0002	0.0000	3.2530	0.4514	1
3.0000	0.0000	0.0044	0.3989	0.0018	0.0	0.0	0
3.0000	0.1000	0.0044	0.3970	0.0018	0.5000	0.0000	0
3.0000	0.2000	0.0044	0.3910	0.0017	1.1610	0.0000	1
3.0000	0.3000	0.0044	0.3814	0.0017	1.6610	0.0000	0
3.0000	0.4000	0.0044	0.3683	0.0016	2.0429	0.0000	0
3.0000	0.5000	0.0044	0.3521	0.0016	2.3227	0.0000	0
3.0000	0.6000	0.0044	0.3332	0.0015	2.5857	0.1178	1
3.0000	0.7000	0.0044	0.3123	0.0014	2.7497	0.2768	1
3.0000	0.8000	0.0044	0.2897	0.0013	2.7610	0.2824	1
3.0000	0.9000	0.0044	0.2661	0.0012	2.8458	0.3609	1
3.0000	1.0000	0.0044	0.2420	0.0011	3.3226	0.8308	1
3.0000	1.1000	0.0044	0.2179	0.0010	2.8746	0.3753	1
3.0000	1.2000	0.0044	0.1942	0.0009	2.5857	0.0783	1
3.0000	1.3000	0.0044	0.1714	0.0008	2.8355	0.3197	1
3.0000	1.4000	0.0044	0.1497	0.0007	3.4647	0.9399	1
3.0000	1.5000	0.0044	0.1295	0.0006	3.9075	1.3733	1
3.0000	1.6000	0.0044	0.1109	0.0005	3.5031	0.9591	1
3.0000	1.7000	0.0044	0.0940	0.0004	2.9122	0.3580	1
3.0000	1.8000	0.0044	0.0790	0.0003	2.5856	0.0209	1
3.0000	1.9000	0.0044	0.0656	0.0003	2.9210	0.3457	1
3.0000	2.0000	0.0044	0.0540	0.0002	3.3225	0.7361	1
3.0000	2.1000	0.0044	0.0440	0.0002	2.9654	0.3678	1
3.0000	2.2000	0.0044	0.0355	0.0002	2.7888	0.1799	1
3.0000	2.3000	0.0044	0.0283	0.0001	2.8119	0.1915	1
3.0000	2.4000	0.0044	0.0224	0.0001	2.6403	0.0081	1
3.0000	2.5000	0.0044	0.0175	0.0001	2.9103	0.2664	1
3.0000	2.6000	0.0044	0.0136	0.0001	3.2265	0.5708	1
3.0000	2.7000	0.0044	0.0104	0.0000	3.6056	0.9379	1
3.0000	2.8000	0.0044	0.0079	0.0000	4.0668	1.3872	1
3.0000	2.9000	0.0044	0.0060	0.0000	4.5908	1.8992	1
3.0000	3.0000	0.0044	0.0044	0.0000	4.9073	2.2036	1
3.0000	3.1000	0.0044	0.0033	0.0000	4.6388	1.9232	1
3.0000	3.2000	0.0044	0.0024	0.0000	4.1628	1.4352	1
3.0000	3.3000	0.0044	0.0017	0.0000	3.7496	1.0099	1
3.0000	3.4000	0.0044	0.0012	0.0000	3.4182	0.6666	1
3.0000	3.5000	0.0044	0.0009	0.0000	3.1495	0.3860	1
3.0000	3.6000	0.0044	0.0006	0.0000	2.9267	0.1514	1
3.0000	3.7000	0.0044	0.0004	0.0000	2.8283	0.0412	1
3.0000	3.8000	0.0044	0.0003	0.0000	2.8518	0.0529	1
3.0000	3.9000	0.0044	0.0002	0.0000	3.0773	0.2668	1
3.1000	0.0000	0.0033	0.3989	0.0013	0.0	0.0	0
3.1000	0.1000	0.0033	0.3970	0.0013	0.4993	0.0000	0
3.1000	0.2000	0.0033	0.3910	0.0013	1.1580	0.0000	0
3.1000	0.3000	0.0033	0.3814	0.0012	1.6543	0.0000	0
3.1000	0.4000	0.0033	0.3683	0.0012	2.0255	0.0000	0
3.1000	0.5000	0.0033	0.3521	0.0012	2.3495	0.0000	0
3.1000	0.6000	0.0033	0.3332	0.0011	2.6040	0.1133	1
3.1000	0.7000	0.0033	0.3123	0.0010	2.6406	0.1452	1
3.1000	0.8000	0.0033	0.2897	0.0009	2.9164	0.4157	1
3.1000	0.9000	0.0033	0.2661	0.0009	2.6630	0.1564	1
3.1000	1.0000	0.0033	0.2420	0.0008	3.2966	0.7834	1
3.1000	1.1000	0.0033	0.2179	0.0007	3.1367	0.6165	1
3.1000	1.2000	0.0033	0.1942	0.0006	2.5334	0.0056	1
3.1000	1.3000	0.0033	0.1714	0.0006	2.6182	0.0824	1
3.1000	1.4000	0.0033	0.1497	0.0005	3.1850	0.6407	1
3.1000	1.5000	0.0033	0.1295	0.0004	3.8141	1.2608	1
3.1000	1.6000	0.0033	0.1109	0.0004	3.8327	1.2701	1
3.1000	1.7000	0.0033	0.0940	0.0003	3.2408	0.6685	1
3.1000	1.8000	0.0033	0.0790	0.0003	2.7109	0.1287	1
3.1000	1.9000	0.0033	0.0656	0.0002	2.5608	0.0000	0
3.1000	2.0000	0.0033	0.0540	0.0002	3.1620	0.5591	1
3.1000	2.1000	0.0033	0.0440	0.0001	3.3235	0.7099	1
3.1000	2.2000	0.0033	0.0355	0.0001	2.8199	0.1955	1
3.1000	2.3000	0.0033	0.0283	0.0001	2.9208	0.2853	1
3.1000	2.4000	0.0033	0.0224	0.0001	2.7497	0.1030	1
3.1000	2.5000	0.0033	0.0175	0.0001	2.6921	0.0341	1
3.1000	2.6000	0.0033	0.0136	0.0000	2.9614	0.2920	1
3.1000	2.7000	0.0033	0.0104	0.0000	3.2769	0.5960	1
3.1000	2.8000	0.0033	0.0079	0.0000	3.6552	0.9627	1
3.1000	2.9000	0.0033	0.0060	0.0000	4.1156	1.4116	1
3.1000	3.0000	0.0033	0.0044	0.0000	4.6388	1.9232	1
3.1000	3.1000	0.0033	0.0033	0.0000	4.9546	2.2273	1
3.1000	3.2000	0.0033	0.0024	0.0000	4.6853	1.9464	1
3.1000	3.3000	0.0033	0.0017	0.0000	4.2086	1.4580	1
3.1000	3.4000	0.0033	0.0012	0.0000	3.7945	1.0324	1
3.1000	3.5000	0.0033	0.0009	0.0000	3.4624	0.6887	1
3.1000	3.6000	0.0033	0.0006	0.0000	3.1930	0.4078	1
3.1000	3.7000	0.0033	0.0004	0.0000	2.9694	0.1727	1
3.1000	3.8000	0.0033	0.0003	0.0000	2.7943	0.0000	0
3.1000	3.9000	0.0033	0.0002	0.0000	2.9428	0.1233	1
3.2000	0.0000	0.0024	0.3989	0.0010	0.0	0.0	0
3.2000	0.1000	0.0024	0.3970	0.0009	0.5000	0.0000	0
3.2000	0.2000	0.0024	0.3910	0.0009	1.1603	0.0000	0
3.2000	0.3000	0.0024	0.3814	0.0009	1.6499	0.0000	0
3.2000	0.4000	0.0024	0.3683	0.0009	2.0007	0.0000	0
3.2000	0.5000	0.0024	0.3521	0.0008	2.3393	0.0000	0
3.2000	0.6000	0.0024	0.3332	0.0008	2.5722	0.0594	1
3.2000	0.7000	0.0024	0.3123	0.0007	2.5122	0.0000	0
3.2000	0.8000	0.0024	0.2897	0.0007	3.0007	0.4785	1
3.2000	0.9000	0.0024	0.2661	0.0006	2.5334	0.0056	1
3.2000	1.0000	0.0024	0.2420	0.0006	3.1642	0.6302	1
3.2000	1.1000	0.0024	0.2179	0.0005	3.3515	0.8109	1
3.2000	1.2000	0.0024	0.1942	0.0005	2.7453	0.1975	1
3.2000	1.3000	0.0024	0.1714	0.0004	2.6573	0.1020	1
3.2000	1.4000	0.0024	0.1497	0.0004	2.9308	0.3673	1
3.2000	1.5000	0.0024	0.1295	0.0003	3.5589	0.9870	1
3.2000	1.6000	0.0024	0.1109	0.0003	4.0006	1.4198	1
3.2000	1.7000	0.0024	0.0940	0.0002	3.5949	1.0050	1
3.2000	1.8000	0.0024	0.0790	0.0002	3.0027	0.4033	1
3.2000	1.9000	0.0024	0.0656	0.0002	2.6537	0.0445	1
3.2000	2.0000	0.0024	0.0540	0.0001	2.8094	0.1902	1
3.2000	2.1000	0.0024	0.0440	0.0001	3.3552	0.7257	1
3.2000	2.2000	0.0024	0.0355	0.0001	3.2360	0.5961	1
3.2000	2.3000	0.0024	0.0283	0.0001	2.6769	0.0265	1
3.2000	2.4000	0.0024	0.0224	0.0001	3.0005	0.3393	1
3.2000	2.5000	0.0024	0.0175	0.0000	2.6653	0.0000	0
3.2000	2.6000	0.0024	0.0136	0.0000	2.7421	0.0591	1
3.2000	2.7000	0.0024	0.0104	0.0000	3.0108	0.3167	1
3.2000	2.8000	0.0024	0.0079	0.0000	3.3255	0.6203	1
3.2000	2.9000	0.0024	0.0060	0.0000	3.7032	0.9867	1
3.2000	3.0000	0.0024	0.0044	0.0000	4.1628	1.4352	1
3.2000	3.1000	0.0024	0.0033	0.0000	4.6853	1.9464	1
3.2000	3.2000	0.0024	0.0024	0.0000	5.0004	2.2502	1
3.2000	3.3000	0.0024	0.0017	0.0000	4.7304	1.9690	1
3.2000	3.4000	0.0024	0.0012	0.0000	4.2529	1.4802	1
3.2000	3.5000	0.0024	0.0009	0.0000	3.8381	1.0542	1
3.2000	3.6000	0.0024	0.0006	0.0000	3.5053	0.7102	1
3.2000	3.7000	0.0024	0.0004	0.0000	3.2352	0.4289	1
3.2000	3.8000	0.0024	0.0003	0.0000	3.0109	0.1935	1
3.2000	3.9000	0.0024	0.0002	0.0000	2.8208	0.0000	0
3.3000	0.0000	0.0017	0.3989	0.0007	0.0	0.0	0
3.3000	0.1000	0.0017	0.3970	0.0007	0.4993	0.0000	0
3.3000	0.2000	0.0017	0.3910	0.0007	1.1603	0.0000	0
3.3000	0.3000	0.0017	0.3814	0.0007	1.6603	0.0000	0
3.3000	0.4000	0.0017	0.3683	0.0006	2.0334	0.0000	0
3.3000	0.5000	0.0017	0.3521	0.0006	2.2996	0.0000	0
3.3000	0.6000	0.0017	0.3332	0.0006	2.5039	0.0000	0
3.3000	0.7000	0.0017	0.3123	0.0005	2.6233	0.0849	1
3.3000	0.8000	0.0017	0.2897	0.0005	3.0013	0.4581	1
3.3000	0.9000	0.0017	0.2661	0.0005	2.7465	0.1982	1
3.3000	1.0000	0.0017	0.2420	0.0004	2.9844	0.4302	1
3.3000	1.1000	0.0017	0.2179	0.0004	3.4600	0.8995	1
3.3000	1.2000	0.0017	0.1942	0.0003	3.0106	0.4433	1
3.3000	1.3000	0.0017	0.1714	0.0003	2.6956	0.1211	1
3.3000	1.4000	0.0017	0.1497	0.0003	2.7109	0.1287	1
3.3000	1.5000	0.0017	0.1295	0.0002	3.2767	0.6865	1
3.3000	1.6000	0.0017	0.1109	0.0002	3.9048	1.3061	1
3.3000	1.7000	0.0017	0.0940	0.0002	3.9222	1.3149	1
3.3000	1.8000	0.0017	0.0790	0.0001	3.3291	0.7127	1
3.3000	1.9000	0.0017	0.0656	0.0001	2.7980	0.1723	1
3.3000	2.0000	0.0017	0.0540	0.0001	2.7059	0.0706	1
3.3000	2.1000	0.0017	0.0440	0.0001	3.0604	0.4153	1
3.3000	2.2000	0.0017	0.0355	0.0001	3.4599	0.8048	1
3.3000	2.3000	0.0017	0.0283	0.0000	3.1007	0.4355	1
3.3000	2.4000	0.0017	0.0224	0.0000	2.8074	0.1318	1
3.3000	2.5000	0.0017	0.0175	0.0000	3.0218	0.3358	1
3.3000	2.6000	0.0017	0.0136	0.0000	2.6472	0.0000	0
3.3000	2.7000	0.0017	0.0104	0.0000	2.7905	0.0833	1
3.3000	2.8000	0.0017	0.0079	0.0000	3.0585	0.3405	1
3.3000	2.9000	0.0017	0.0060	0.0000	3.3726	0.6438	1
3.3000	3.0000	0.0017	0.0044	0.0000	3.7496	1.0099	1
3.3000	3.1000	0.0017	0.0033	0.0000	4.2086	1.4580	1
3.3000	3.2000	0.0017	0.0024	0.0000	4.7304	1.9690	1
3.3000	3.3000	0.0017	0.0017	0.0000	5.0447	2.2724	1
3.3000	3.4000	0.0017	0.0012	0.0000	4.7741	1.9908	1
3.3000	3.5000	0.0017	0.0009	0.0000	4.2959	1.5017	1
3.3000	3.6000	0.0017	0.0006	0.0000	3.8805	1.0754	1
3.3000	3.7000	0.0017	0.0004	0.0000	3.5470	0.7310	1
3.3000	3.8000	0.0017	0.0003	0.0000	3.2762	0.4494	1
3.3000	3.9000	0.0017	0.0002	0.0000	3.0512	0.2136	1
3.4000	0.0000	0.0012	0.3989	0.0005	0.0	0.0	0
3.4000	0.1000	0.0012	0.3970	0.0005	0.5000	0.0000	1
3.4000	0.2000	0.0012	0.3910	0.0005	1.1585	0.0000	0
3.4000	0.3000	0.0012	0.3814	0.0005	1.6585	0.0000	0
3.4000	0.4000	0.0012	0.3683	0.0005	2.0437	0.0000	1
3.4000	0.5000	0.0012	0.3521	0.0004	2.2673	0.0000	0
3.4000	0.6000	0.0012	0.3332	0.0004	2.4314	0.0000	0
3.4000	0.7000	0.0012	0.3123	0.0004	2.7406	0.1816	1
3.4000	0.8000	0.0012	0.2897	0.0004	2.9308	0.3673	1
3.4000	0.9000	0.0012	0.2661	0.0003	2.9407	0.3723	1
3.4000	1.0000	0.0012	0.2420	0.0003	2.7977	0.2237	1
3.4000	1.1000	0.0012	0.2179	0.0003	3.4301	0.8502	1
3.4000	1.2000	0.0012	0.1942	0.0002	3.2690	0.6827	1
3.4000	1.3000	0.0012	0.1714	0.0002	2.6218	0.0286	1
3.4000	1.4000	0.0012	0.1497	0.0002	2.6788	0.0783	1
3.4000	1.5000	0.0012	0.1295	0.0002	3.0201	0.4120	1
3.4000	1.6000	0.0012	0.1109	0.0001	3.6473	1.0312	1
3.4000	1.7000	0.0012	0.0940	0.0001	4.0880	1.4635	1
3.4000	1.8000	0.0012	0.0790	0.0001	3.6812	1.0481	1
3.4000	1.9000	0.0012	0.0656	0.0001	3.0878	0.4458	1
3.4000	2.0000	0.0012	0.0540	0.0001	2.6783	0.0272	1
3.4000	2.1000	0.0012	0.0440	0.0001	2.6971	0.0365	1
3.4000	2.2000	0.0012	0.0355	0.0000	3.2964	0.6264	1
3.4000	2.3000	0.0012	0.0283	0.0000	3.4560	0.7762	1
3.4000	2.4000	0.0012	0.0224	0.0000	2.9505	0.2608	1
3.4000	2.5000	0.0012	0.0175	0.0000	2.9707	0.2708	1
3.4000	2.6000	0.0012	0.0136	0.0000	2.9910	0.2810	1
3.4000	2.7000	0.0012	0.0104	0.0000	2.7444	0.0241	1
3.4000	2.8000	0.0012	0.0079	0.0000	2.8373	0.1067	1
3.4000	2.9000	0.0012	0.0060	0.0000	3.1047	0.3636	1
3.4000	3.0000	0.0012	0.0044	0.0000	3.4182	0.6666	1
3.4000	3.1000	0.0012	0.0033	0.0000	3.7945	1.0324	1
3.4000	3.2000	0.0012	0.0024	0.0000	4.2529	1.4802	1
3.4000	3.3000	0.0012	0.0017	0.0000	4.7741	1.9908	1
3.4000	3.4000	0.0012	0.0012	0.0000	5.0878	2.2939	1
3.4000	3.5000	0.0012	0.0009	0.0000	4.8165	2.0120	1
3.4000	3.6000	0.0012	0.0006	0.0000	4.3377	1.5226	1
3.4000	3.7000	0.0012	0.0004	0.0000	3.9216	1.0959	1
3.4000	3.8000	0.0012	0.0003	0.0000	3.5875	0.7513	1
3.4000	3.9000	0.0012	0.0002	0.0000	3.3160	0.4693	1
3.5000	0.0000	0.0009	0.3989	0.0003	0.0	0.0	0
3.5000	0.1000	0.0009	0.3970	0.0003	0.4994	0.0000	0
3.5000	0.2000	0.0009	0.3910	0.0003	1.1610	0.0000	1
3.5000	0.3000	0.0009	0.3814	0.0003	1.6465	0.0000	0
3.5000	0.4000	0.0009	0.3683	0.0003	2.0345	0.0000	0
3.5000	0.5000	0.0009	0.3521	0.0003	2.3225	0.0000	0
3.5000	0.6000	0.0009	0.3332	0.0003	2.5268	0.0000	0
3.5000	0.7000	0.0009	0.3123	0.0003	2.8079	0.2289	1
3.5000	0.8000	0.0009	0.2897	0.0003	2.8164	0.2331	1
3.5000	0.9000	0.0009	0.2661	0.0002	3.0911	0.5030	1
3.5000	1.0000	0.0009	0.2420	0.0002	2.6218	0.0286	1
3.5000	1.1000	0.0009	0.2179	0.0002	3.2941	0.6952	1
3.5000	1.2000	0.0009	0.1942	0.0002	3.4803	0.8753	1
3.5000	1.3000	0.0009	0.1714	0.0001	2.8728	0.2613	1
3.5000	1.4000	0.0009	0.1497	0.0001	2.8079	0.1894	1
3.5000	1.5000	0.0009	0.1295	0.0001	2.7980	0.1723	1
3.5000	1.6000	0.0009	0.1109	0.0001	3.3630	0.7297	1
3.5000	1.7000	0.0009	0.0940	0.0001	3.9901	1.3488	1
3.5000	1.8000	0.0009	0.0790	0.0001	4.0065	1.3570	1
3.5000	1.9000	0.0009	0.0656	0.0001	3.4124	0.7543	1
3.5000	2.0000	0.0009	0.0540	0.0000	2.8801	0.2133	1
3.5000	2.1000	0.0009	0.0440	0.0000	2.8078	0.1320	1
3.5000	2.2000	0.0009	0.0355	0.0000	2.9409	0.2560	1
3.5000	2.3000	0.0009	0.0283	0.0000	3.4850	0.7906	1
3.5000	2.4000	0.0009	0.0224	0.0000	3.3640	0.6601	1
3.5000	2.5000	0.0009	0.0175	0.0000	2.8031	0.0896	1
3.5000	2.6000	0.0009	0.0136	0.0000	3.0964	0.3731	1
3.5000	2.7000	0.0009	0.0104	0.0000	2.9227	0.1895	1
3.5000	2.8000	0.0009	0.0079	0.0000	2.8077	0.0645	1
3.5000	2.9000	0.0009	0.0060	0.0000	2.8827	0.1294	1
3.5000	3.0000	0.0009	0.0044	0.0000	3.1495	0.3860	1
3.5000	3.1000	0.0009	0.0033	0.0000	3.4624	0.6887	1
3.5000	3.2000	0.0009	0.0024	0.0000	3.8381	1.0542	1
3.5000	3.3000	0.0009	0.0017	0.0000	4.2959	1.5017	1
3.5000	3.4000	0.0009	0.0012	0.0000	4.8165	2.0120	1
3.5000	3.5000	0.0009	0.0009	0.0000	5.1296	2.3148	1
3.5000	3.6000	0.0009	0.0006	0.0000	4.8577	2.0326	1
3.5000	3.7000	0.0009	0.0004	0.0000	4.3783	1.5429	1
3.5000	3.8000	0.0009	0.0003	0.0000	3.9616	1.1159	1
3.5000	3.9000	0.0009	0.0002	0.0000	3.6269	0.7709	1
3.6000	0.0000	0.0006	0.3989	0.0002	0.0	0.0	0
3.6000	0.1000	0.0006	0.3970	0.0002	0.5000	0.0000	0
3.6000	0.2000	0.0006	0.3910	0.0002	1.1587	0.0000	0
3.6000	0.3000	0.0006	0.3814	0.0002	1.6588	0.0000	0
3.6000	0.4000	0.0006	0.3683	0.0002	2.0094	0.0000	0
3.6000	0.5000	0.0006	0.3521	0.0002	2.3480	0.0000	0
3.6000	0.6000	0.0006	0.3332	0.0002	2.5855	0.0000	0
3.6000	0.7000	0.0006	0.3123	0.0002	2.8198	0.2212	1
3.6000	0.8000	0.0006	0.2897	0.0002	2.6830	0.0804	1
3.6000	0.9000	0.0006	0.2661	0.0002	3.1704	0.5634	1
3.6000	1.0000	0.0006	0.2420	0.0001	2.7019	0.0898	1
3.6000	1.1000	0.0006	0.2179	0.0001	3.1109	0.4934	1
3.6000	1.2000	0.0006	0.1942	0.0001	3.5855	0.9622	1
3.6000	1.3000	0.0006	0.1714	0.0001	3.1349	0.5055	1
3.6000	1.4000	0.0006	0.1497	0.0001	2.7498	0.1138	1
3.6000	1.5000	0.0006	0.1295	0.0001	2.6619	0.0190	1
3.6000	1.6000	0.0006	0.1109	0.0001	3.1043	0.4541	1
3.6000	1.7000	0.0006	0.0940	0.0001	3.7306	1.0728	1
3.6000	1.8000	0.0006	0.0790	0.0000	4.1704	1.5047	1
3.6000	1.9000	0.0006	0.0656	0.0000	3.7627	1.0888	1
3.6000	2.0000	0.0006	0.0540	0.0000	3.1682	0.4860	1
3.6000	2.1000	0.0006	0.0440	0.0000	2.7028	0.0120	1
3.6000	2.2000	0.0006	0.0355	0.0000	2.7753	0.0757	1
3.6000	2.3000	0.0006	0.0283	0.0000	3.1875	0.4789	1
3.6000	2.4000	0.0006	0.0224	0.0000	3.5853	0.8676	1
3.6000	2.5000	0.0006	0.0175	0.0000	3.2245	0.4974	1
3.6000	2.6000	0.0006	0.0136	0.0000	2.7943	0.0578	1
3.6000	2.7000	0.0006	0.0104	0.0000	3.1703	0.4242	1
3.6000	2.8000	0.0006	0.0079	0.0000	2.8328	0.0770	1
3.6000	2.9000	0.0006	0.0060	0.0000	2.8349	0.0694	1
3.6000	3.0000	0.0006	0.0044	0.0000	2.9267	0.1514	1
3.6000	3.1000	0.0006	0.0033	0.0000	3.1930	0.4078	1
3.6000	3.2000	0.0006	0.0024	0.0000	3.5053	0.7102	1
3.6000	3.3000	0.0006	0.0017	0.0000	3.8805	1.0754	1
3.6000	3.4000	0.0006	0.0012	0.0000	4.3377	1.5226	1
3.6000	3.5000	0.0006	0.0009	0.0000	4.8577	2.0326	1
3.6000	3.6000	0.0006	0.0006	0.0000	5.1702	2.3351	1
3.6000	3.7000	0.0006	0.0004	0.0000	4.8977	2.0526	1
3.6000	3.8000	0.0006	0.0003	0.0000	4.4178	1.5626	1
3.6000	3.9000	0.0006	0.0002	0.0000	4.0005	1.1354	1
3.7000	0.0000	0.0004	0.3989	0.0002	0.0	0.0	0
3.7000	0.1000	0.0004	0.3970	0.0002	0.4995	0.0000	0
3.7000	0.2000	0.0004	0.3910	0.0002	1.1604	0.0000	0
3.7000	0.3000	0.0004	0.3814	0.0002	1.6604	0.0000	0
3.7000	0.4000	0.0004	0.3683	0.0002	2.0308	0.0000	0
3.7000	0.5000	0.0004	0.3521	0.0001	2.3456	0.0000	0
3.7000	0.6000	0.0004	0.3332	0.0001	2.6047	0.0000	0
3.7000	0.7000	0.0004	0.3123	0.0001	2.7819	0.1642	1
3.7000	0.8000	0.0004	0.2897	0.0001	2.6783	0.0568	1
3.7000	0.9000	0.0004	0.2661	0.0001	3.1665	0.5407	1
3.7000	1.0000	0.0004	0.2420	0.0001	2.9106	0.2802	1
3.7000	1.1000	0.0004	0.2179	0.0001	2.9208	0.2853	1
3.7000	1.2000	0.0004	0.1942	0.0001	3.5524	0.9113	1
3.7000	1.3000	0.0004	0.1714	0.0001	3.3902	0.7433	1
3.7000	1.4000	0.0004	0.1497	0.0001	2.7418	0.0886	1
3.7000	1.5000	0.0004	0.1295	0.0001	2.8662	0.2064	1
3.7000	1.6000	0.0004	0.1109	0.0000	2.8801	0.2133	1
3.7000	1.7000	0.0004	0.0940	0.0000	3.4444	0.7703	1
3.7000	1.8000	0.0004	0.0790	0.0000	4.0706	1.3891	1
3.7000	1.9000	0.0004	0.0656	0.0000	4.0862	1.3969	1
3.7000	2.0000	0.0004	0.0540	0.0000	3.4911	0.7937	1
3.7000	2.1000	0.0004	0.0440	0.0000	2.9578	0.2522	1
3.7000	2.2000	0.0004	0.0355	0.0000	2.8636	0.1495	1
3.7000	2.3000	0.0004	0.0283	0.0000	2.8215	0.0988	1
3.7000	2.4000	0.0004	0.0224	0.0000	3.4194	0.6878	1
3.7000	2.5000	0.0004	0.0175	0.0000	3.5774	0.8369	1
3.7000	2.6000	0.0004	0.0136	0.0000	3.0703	0.3207	1
3.7000	2.7000	0.0004	0.0104	0.0000	2.9740	0.2151	1
3.7000	2.8000	0.0004	0.0079	0.0000	3.1862	0.4180	1
3.7000	2.9000	0.0004	0.0060	0.0000	2.7333	0.0000	0
3.7000	3.0000	0.0004	0.0044	0.0000	2.8283	0.0412	1
3.7000	3.1000	0.0004	0.0033	0.0000	2.9694	0.1727	1
3.7000	3.2000	0.0004	0.0024	0.0000	3.2352	0.4289	1
3.7000	3.3000	0.0004	0.0017	0.0000	3.5470	0.7310	1
3.7000	3.4000	0.0004	0.0012	0.0000	3.9216	1.0959	1
3.7000	3.5000	0.0004	0.0009	0.0000	4.3783	1.5429	1
3.7000	3.6000	0.0004	0.0006	0.0000	4.8977	2.0526	1
3.7000	3.7000	0.0004	0.0004	0.0000	5.2097	2.3549	1
3.7000	3.8000	0.0004	0.0003	0.0000	4.9367	2.0721	1
3.7000	3.9000	0.0004	0.0002	0.0000	4.4562	1.5819	1
3.8000	0.0000	0.0003	0.3989	0.0001	0.0	0.0	0
3.8000	0.1000	0.0003	0.3970	0.0001	0.5000	0.0000	1
3.8000	0.2000	0.0003	0.3910	0.0001	1.1605	0.0000	0
3.8000	0.3000	0.0003	0.3814	0.0001	1.6531	0.0000	0
3.8000	0.4000	0.0003	0.3683	0.0001	2.0432	0.0000	0
3.8000	0.5000	0.0003	0.3521	0.0001	2.3195	0.0000	0
3.8000	0.6000	0.0003	0.3332	0.0001	2.5874	0.0000	0
3.8000	0.7000	0.0003	0.3123	0.0001	2.7078	0.0716	1
3.8000	0.8000	0.0003	0.2897	0.0001	2.8262	0.1864	1
3.8000	0.9000	0.0003	0.2661	0.0001	3.0916	0.4477	1
3.8000	1.0000	0.0003	0.2420	0.0001	3.1005	0.4522	1
3.8000	1.1000	0.0003	0.2179	0.0001	2.7418	0.0886	1
3.8000	1.2000	0.0003	0.1942	0.0001	3.4133	0.7548	1
3.8000	1.3000	0.0003	0.1714	0.0001	3.5985	0.9344	1
3.8000	1.4000	0.0003	0.1497	0.0000	2.9900	0.3199	1
3.8000	1.5000	0.0003	0.1295	0.0000	2.8994	0.2230	1
3.8000	1.6000	0.0003	0.1109	0.0000	2.6873	0.0043	1
3.8000	1.7000	0.0003	0.0940	0.0000	3.1838	0.4938	1
3.8000	1.8000	0.0003	0.0790	0.0000	3.8094	1.1122	1
3.8000	1.9000	0.0003	0.0656	0.0000	4.2483	1.5437	1
3.8000	2.0000	0.0003	0.0540	0.0000	3.8397	1.1274	1
3.8000	2.1000	0.0003	0.0440	0.0000	3.2444	0.5241	1
3.8000	2.2000	0.0003	0.0355	0.0000	2.7780	0.0496	1
3.8000	2.3000	0.0003	0.0283	0.0000	2.9088	0.1721	1
3.8000	2.4000	0.0003	0.0224	0.0000	3.0614	0.3162	1
3.8000	2.5000	0.0003	0.0175	0.0000	3.6040	0.8502	1
3.8000	2.6000	0.0003	0.0136	0.0000	3.4815	0.7189	1
3.8000	2.7000	0.0003	0.0104	0.0000	2.9191	0.1476	1
3.8000	2.8000	0.0003	0.0079	0.0000	3.1321	0.3516	1
3.8000	2.9000	0.0003	0.0060	0.0000	3.1503	0.3607	1
3.8000	3.0000	0.0003	0.0044	0.0000	2.8518	0.0529	1
3.8000	3.1000	0.0003	0.0033	0.0000	2.7943	0.0000	0
3.8000	3.2000	0.0003	0.0024	0.0000	3.0109	0.1935	1
3.8000	3.3000	0.0003	0.0017	0.0000	3.2762	0.4494	1
3.8000	3.4000	0.0003	0.0012	0.0000	3.5875	0.7513	1
3.8000	3.5000	0.0003	0.0009	0.0000	3.9616	1.1159	1
3.8000	3.6000	0.0003	0.0006	0.0000	4.4178	1.5626	1
3.8000	3.7000	0.0003	0.0004	0.0000	4.9367	2.0721	1
3.8000	3.8000	0.0003	0.0003	0.0000	5.2482	2.3741	1
3.8000	3.9000	0.0003	0.0002	0.0000	4.9747	2.0911	1
3.9000	0.0000	0.0002	0.3989	0.0001	0.0	0.0	0
3.9000	0.1000	0.0002	0.3970	0.0001	0.4995	0.0000	0
3.9000	0.2000	0.0002	0.3910	0.0001	1.1591	0.0000	0
3.9000	0.3000	0.0002	0.3814	0.0001	1.6567	0.0000	0
3.9000	0.4000	0.0002	0.3683	0.0001	2.0395	0.0000	0
3.9000	0.5000	0.0002	0.3521	0.0001	2.2754	0.0000	0
3.9000	0.6000	0.0002	0.3332	0.0001	2.5410	0.0000	0
3.9000	0.7000	0.0002	0.3123	0.0001	2.6126	0.0000	0
3.9000	0.8000	0.0002	0.2897	0.0001	2.9381	0.2804	1
3.9000	0.9000	0.0002	0.2661	0.0001	2.9731	0.3114	1
3.9000	1.0000	0.0002	0.2420	0.0000	3.2468	0.5809	1
3.9000	1.1000	0.0002	0.2179	0.0000	2.6449	0.0000	0
3.9000	1.2000	0.0002	0.1942	0.0000	3.2271	0.5516	1
3.9000	1.3000	0.0002	0.1714	0.0000	3.7009	1.0200	1
3.9000	1.4000	0.0002	0.1497	0.0000	3.2493	0.5627	1
3.9000	1.5000	0.0002	0.1295	0.0000	2.7614	0.0687	1
3.9000	1.6000	0.0002	0.1109	0.0000	2.8758	0.1768	1
3.9000	1.7000	0.0002	0.0940	0.0000	2.9578	0.2522	1
3.9000	1.8000	0.0002	0.0790	0.0000	3.5214	0.8089	1
3.9000	1.9000	0.0002	0.0656	0.0000	4.1469	1.4272	1
3.9000	2.0000	0.0002	0.0540	0.0000	4.1617	1.4346	1
3.9000	2.1000	0.0002	0.0440	0.0000	3.5657	0.8310	1
3.9000	2.2000	0.0002	0.0355	0.0000	3.0316	0.2891	1
3.9000	2.3000	0.0002	0.0283	0.0000	2.8771	0.1266	1
3.9000	2.4000	0.0002	0.0224	0.0000	2.8043	0.0456	1
3.9000	2.5000	0.0002	0.0175	0.0000	3.3043	0.5373	1
3.9000	2.6000	0.0002	0.0136	0.0000	3.7008	0.9253	1
3.9000	2.7000	0.0002	0.0104	0.0000	3.3385	0.5544	1
3.9000	2.8000	0.0002	0.0079	0.0000	2.7782	0.0000	0
3.9000	2.9000	0.0002	0.0060	0.0000	3.2530	0.4514	1
3.9000	3.0000	0.0002	0.0044	0.0000	3.0773	0.2668	1
3.9000	3.1000	0.0002	0.0033	0.0000	2.9428	0.1233	1
3.9000	3.2000	0.0002	0.0024	0.0000	2.8208	0.0000	0
3.9000	3.3000	0.0002	0.0017	0.0000	3.0512	0.2136	1
3.9000	3.4000	0.0002	0.0012	0.0000	3.3160	0.4693	1
3.9000	3.5000	0.0002	0.0009	0.0000	3.6269	0.7709	1
3.9000	3.6000	0.0002	0.0006	0.0000	4.0005	1.1354	1
3.9000	3.7000	0.0002	0.0004	0.0000	4.4562	1.5819	1
3.9000	3.8000	0.0002	0.0003	0.0000	4.9747	2.0911	1
3.9000	3.9000	0.0002	0.0002	0.0000	5.2856	2.3928	1


==> figures/two-user-channel-realizations-5dB.csv <==
h1	h2	Prh1	Prh2	Prh1h2	Rcf	Rs	outside
0.0000	0.0000	0.3989	0.3989	0.1592	0.0	0.0	0
0.0000	0.1000	0.3989	0.3970	0.1584	0.0	0.0	0
0.0000	0.2000	0.3989	0.3910	0.1560	0.0	0.0	0
0.0000	0.3000	0.3989	0.3814	0.1522	0.0	0.0	0
0.0000	0.4000	0.3989	0.3683	0.1469	0.0	0.0	0
0.0000	0.5000	0.3989	0.3521	0.1405	0.0	0.0	0
0.0000	0.6000	0.3989	0.3332	0.1329	0.0	0.0	0
0.0000	0.7000	0.3989	0.3123	0.1246	0.0	0.0	0
0.0000	0.8000	0.3989	0.2897	0.1156	0.0	0.0	0
0.0000	0.9000	0.3989	0.2661	0.1062	0.0	0.0	0
0.0000	1.0000	0.3989	0.2420	0.0965	0.0	0.0	0
0.0000	1.1000	0.3989	0.2179	0.0869	0.0	0.0	0
0.0000	1.2000	0.3989	0.1942	0.0775	0.0	0.0	0
0.0000	1.3000	0.3989	0.1714	0.0684	0.0	0.0	0
0.0000	1.4000	0.3989	0.1497	0.0597	0.0	0.0	0
0.0000	1.5000	0.3989	0.1295	0.0517	0.0	0.0	0
0.0000	1.6000	0.3989	0.1109	0.0443	0.0	0.0	0
0.0000	1.7000	0.3989	0.0940	0.0375	0.0	0.0	0
0.0000	1.8000	0.3989	0.0790	0.0315	0.0	0.0	0
0.0000	1.9000	0.3989	0.0656	0.0262	0.0	0.0	0
0.0000	2.0000	0.3989	0.0540	0.0215	0.0	0.0	0
0.0000	2.1000	0.3989	0.0440	0.0175	0.0	0.0	0
0.0000	2.2000	0.3989	0.0355	0.0142	0.0	0.0	0
0.0000	2.3000	0.3989	0.0283	0.0113	0.0	0.0	0
0.0000	2.4000	0.3989	0.0224	0.0089	0.0	0.0	0
0.0000	2.5000	0.3989	0.0175	0.0070	0.0	0.0	0
0.0000	2.6000	0.3989	0.0136	0.0054	0.0	0.0	0
0.0000	2.7000	0.3989	0.0104	0.0042	0.0	0.0	0
0.0000	2.8000	0.3989	0.0079	0.0032	0.0	0.0	0
0.0000	2.9000	0.3989	0.0060	0.0024	0.0	0.0	0
0.0000	3.0000	0.3989	0.0044	0.0018	0.0	0.0	0
0.0000	3.1000	0.3989	0.0033	0.0013	0.0	0.0	0
0.0000	3.2000	0.3989	0.0024	0.0010	0.0	0.0	0
0.0000	3.3000	0.3989	0.0017	0.0007	0.0	0.0	0
0.0000	3.4000	0.3989	0.0012	0.0005	0.0	0.0	0
0.0000	3.5000	0.3989	0.0009	0.0003	0.0	0.0	0
0.0000	3.6000	0.3989	0.0006	0.0002	0.0	0.0	0
0.0000	3.7000	0.3989	0.0004	0.0002	0.0	0.0	0
0.0000	3.8000	0.3989	0.0003	0.0001	0.0	0.0	0
0.0000	3.9000	0.3989	0.0002	0.0001	0.0	0.0	0
0.1000	0.0000	0.3970	0.3989	0.1584	0.0	0.0	0
0.1000	0.1000	0.3970	0.3970	0.1576	0.0	0.0	0
0.1000	0.2000	0.3970	0.3910	0.1552	0.0	0.0	0
0.1000	0.3000	0.3970	0.3814	0.1514	0.0	0.0	0
0.1000	0.4000	0.3970	0.3683	0.1462	0.0	0.0	0
0.1000	0.5000	0.3970	0.3521	0.1398	0.0	0.0	0
0.1000	0.6000	0.3970	0.3332	0.1323	0.0	0.0	0
0.1000	0.7000	0.3970	0.3123	0.1239	0.0	0.0	0
0.1000	0.8000	0.3970	0.2897	0.1150	0.0	0.0	0
0.1000	0.9000	0.3970	0.2661	0.1056	0.0	0.0	0
0.1000	1.0000	0.3970	0.2420	0.0961	0.0	0.0	0
0.1000	1.1000	0.3970	0.2179	0.0865	0.0	0.0	0
0.1000	1.2000	0.3970	0.1942	0.0771	0.0	0.0	0
0.1000	1.3000	0.3970	0.1714	0.0680	0.0	0.0	0
0.1000	1.4000	0.3970	0.1497	0.0594	0.0	0.0	0
0.1000	1.5000	0.3970	0.1295	0.0514	0.0	0.0	0
0.1000	1.6000	0.3970	0.1109	0.0440	0.0009	0.0000	0
0.1000	1.7000	0.3970	0.0940	0.0373	0.0054	0.0000	0
0.1000	1.8000	0.3970	0.0790	0.0313	0.0089	0.0000	0
0.1000	1.9000	0.3970	0.0656	0.0260	0.0118	0.0000	0
0.1000	2.0000	0.3970	0.0540	0.0214	0.0141	0.0000	0
0.1000	2.1000	0.3970	0.0440	0.0175	0.0160	0.0000	0
0.1000	2.2000	0.3970	0.0355	0.0141	0.0175	0.0000	0
0.1000	2.3000	0.3970	0.0283	0.0112	0.0187	0.0000	0
0.1000	2.4000	0.3970	0.0224	0.0089	0.0197	0.0000	0
0.1000	2.5000	0.3970	0.0175	0.0070	0.0204	0.0000	0
0.1000	2.6000	0.3970	0.0136	0.0054	0.0210	0.0000	0
0.1000	2.7000	0.3970	0.0104	0.0041	0.0215	0.0000	0
0.1000	2.8000	0.3970	0.0079	0.0031	0.0219	0.0000	0
0.1000	2.9000	0.3970	0.0060	0.0024	0.0221	0.0000	0
0.1000	3.0000	0.3970	0.0044	0.0018	0.0223	0.0000	0
0.1000	3.1000	0.3970	0.0033	0.0013	0.0224	0.0000	0
0.1000	3.2000	0.3970	0.0024	0.0009	0.0224	0.0000	0
0.1000	3.3000	0.3970	0.0017	0.0007	0.0225	0.0000	0
0.1000	3.4000	0.3970	0.0012	0.0005	0.0224	0.0000	0
0.1000	3.5000	0.3970	0.0009	0.0003	0.0224	0.0000	0
0.1000	3.6000	0.3970	0.0006	0.0002	0.0223	0.0000	0
0.1000	3.7000	0.3970	0.0004	0.0002	0.0221	0.0000	0
0.1000	3.8000	0.3970	0.0003	0.0001	0.0220	0.0000	0
0.1000	3.9000	0.3970	0.0002	0.0001	0.0219	0.0000	0
0.2000	0.0000	0.3910	0.3989	0.1560	0.0	0.0	0
0.2000	0.1000	0.3910	0.3970	0.1552	0.0	0.0	0
0.2000	0.2000	0.3910	0.3910	0.1529	0.0	0.0	0
0.2000	0.3000	0.3910	0.3814	0.1491	0.0	0.0	0
0.2000	0.4000	0.3910	0.3683	0.1440	0.0	0.0	0
0.2000	0.5000	0.3910	0.3521	0.1377	0.0	0.0	0
0.2000	0.6000	0.3910	0.3332	0.1303	0.0	0.0	0
0.2000	0.7000	0.3910	0.3123	0.1221	0.0	0.0	0
0.2000	0.8000	0.3910	0.2897	0.1133	0.0027	0.0000	0
0.2000	0.9000	0.3910	0.2661	0.1041	0.0276	0.0000	0
0.2000	1.0000	0.3910	0.2420	0.0946	0.0460	0.0000	0
0.2000	1.1000	0.3910	0.2179	0.0852	0.0594	0.0000	0
0.2000	1.2000	0.3910	0.1942	0.0759	0.0690	0.0000	0
0.2000	1.3000	0.3910	0.1714	0.0670	0.0757	0.0000	0
0.2000	1.4000	0.3910	0.1497	0.0585	0.0802	0.0000	0
0.2000	1.5000	0.3910	0.1295	0.0506	0.0832	0.0000	0
0.2000	1.6000	0.3910	0.1109	0.0434	0.0849	0.0000	0
0.2000	1.7000	0.3910	0.0940	0.0368	0.0857	0.0000	0
0.2000	1.8000	0.3910	0.0790	0.0309	0.0859	0.0000	0
0.2000	1.9000	0.3910	0.0656	0.0257	0.0856	0.0000	0
0.2000	2.0000	0.3910	0.0540	0.0211	0.0849	0.0000	0
0.2000	2.1000	0.3910	0.0440	0.0172	0.0840	0.0000	0
0.2000	2.2000	0.3910	0.0355	0.0139	0.0828	0.0000	0
0.2000	2.3000	0.3910	0.0283	0.0111	0.0816	0.0000	0
0.2000	2.4000	0.3910	0.0224	0.0088	0.0802	0.0000	0
0.2000	2.5000	0.3910	0.0175	0.0069	0.0788	0.0000	0
0.2000	2.6000	0.3910	0.0136	0.0053	0.0774	0.0000	0
0.2000	2.7000	0.3910	0.0104	0.0041	0.0771	0.0000	0
0.2000	2.8000	0.3910	0.0079	0.0031	0.0795	0.0000	0
0.2000	2.9000	0.3910	0.0060	0.0023	0.0814	0.0000	0
0.2000	3.0000	0.3910	0.0044	0.0017	0.0828	0.0000	0
0.2000	3.1000	0.3910	0.0033	0.0013	0.0840	0.0000	0
0.2000	3.2000	0.3910	0.0024	0.0009	0.0848	0.0000	0
0.2000	3.3000	0.3910	0.0017	0.0007	0.0854	0.0000	0
0.2000	3.4000	0.3910	0.0012	0.0005	0.0857	0.0000	0
0.2000	3.5000	0.3910	0.0009	0.0003	0.0859	0.0000	0
0.2000	3.6000	0.3910	0.0006	0.0002	0.0859	0.0000	0
0.2000	3.7000	0.3910	0.0004	0.0002	0.0858	0.0000	0
0.2000	3.8000	0.3910	0.0003	0.0001	0.0856	0.0000	0
0.2000	3.9000	0.3910	0.0002	0.0001	0.0852	0.0000	0
0.3000	0.0000	0.3814	0.3989	0.1522	0.0	0.0	0
0.3000	0.1000	0.3814	0.3970	0.1514	0.0	0.0	0
0.3000	0.2000	0.3814	0.3910	0.1491	0.0	0.0	0
0.3000	0.3000	0.3814	0.3814	0.1455	0.0	0.0	0
0.3000	0.4000	0.3814	0.3683	0.1405	0.0	0.0	0
0.3000	0.5000	0.3814	0.3521	0.1343	0.0	0.0	0
0.3000	0.6000	0.3814	0.3332	0.1271	0.0424	0.0000	0
0.3000	0.7000	0.3814	0.3123	0.1191	0.0888	0.0000	0
0.3000	0.8000	0.3814	0.2897	0.1105	0.1228	0.0000	0
0.3000	0.9000	0.3814	0.2661	0.1015	0.1467	0.0000	0
0.3000	1.0000	0.3814	0.2420	0.0923	0.1626	0.0000	0
0.3000	1.1000	0.3814	0.2179	0.0831	0.1725	0.0000	0
0.3000	1.2000	0.3814	0.1942	0.0741	0.1780	0.0000	0
0.3000	1.3000	0.3814	0.1714	0.0654	0.1804	0.0000	0
0.3000	1.4000	0.3814	0.1497	0.0571	0.1805	0.0000	0
0.3000	1.5000	0.3814	0.1295	0.0494	0.1790	0.0000	0
0.3000	1.6000	0.3814	0.1109	0.0423	0.1765	0.0000	0
0.3000	1.7000	0.3814	0.0940	0.0359	0.1732	0.0000	0
0.3000	1.8000	0.3814	0.0790	0.0301	0.1696	0.0000	0
0.3000	1.9000	0.3814	0.0656	0.0250	0.1656	0.0000	0
0.3000	2.0000	0.3814	0.0540	0.0206	0.1615	0.0000	0
0.3000	2.1000	0.3814	0.0440	0.0168	0.1651	0.0000	0
0.3000	2.2000	0.3814	0.0355	0.0135	0.1706	0.0000	0
0.3000	2.3000	0.3814	0.0283	0.0108	0.1747	0.0000	0
0.3000	2.4000	0.3814	0.0224	0.0085	0.1775	0.0000	0
0.3000	2.5000	0.3814	0.0175	0.0067	0.1793	0.0000	0
0.3000	2.6000	0.3814	0.0136	0.0052	0.1803	0.0000	0
0.3000	2.7000	0.3814	0.0104	0.0040	0.1807	0.0000	0
0.3000	2.8000	0.3814	0.0079	0.0030	0.1805	0.0000	0
0.3000	2.9000	0.3814	0.0060	0.0023	0.1798	0.0000	0
0.3000	3.0000	0.3814	0.0044	0.0017	0.1788	0.0000	0
0.3000	3.1000	0.3814	0.0033	0.0012	0.1775	0.0000	0
0.3000	3.2000	0.3814	0.0024	0.0009	0.1760	0.0000	0
0.3000	3.3000	0.3814	0.0017	0.0007	0.1743	0.0000	0
0.3000	3.4000	0.3814	0.0012	0.0005	0.1732	0.0000	0
0.3000	3.5000	0.3814	0.0009	0.0003	0.1756	0.0000	0
0.3000	3.6000	0.3814	0.0006	0.0002	0.1774	0.0000	0
0.3000	3.7000	0.3814	0.0004	0.0002	0.1788	0.0000	0
0.3000	3.8000	0.3814	0.0003	0.0001	0.1797	0.0000	0
0.3000	3.9000	0.3814	0.0002	0.0001	0.1803	0.0000	0
0.4000	0.0000	0.3683	0.3989	0.1469	0.0	0.0	0
0.4000	0.1000	0.3683	0.3970	0.1462	0.0	0.0	0
0.4000	0.2000	0.3683	0.3910	0.1440	0.0	0.0	0
0.4000	0.3000	0.3683	0.3814	0.1405	0.0	0.0	0
0.4000	0.4000	0.3683	0.3683	0.1356	0.0043	0.0000	0
0.4000	0.5000	0.3683	0.3521	0.1297	0.0884	0.0000	0
0.4000	0.6000	0.3683	0.3332	0.1227	0.1572	0.0000	0
0.4000	0.7000	0.3683	0.3123	0.1150	0.2097	0.0000	0
0.4000	0.8000	0.3683	0.2897	0.1067	0.2471	0.0000	0
0.4000	0.9000	0.3683	0.2661	0.0980	0.2718	0.0000	0
0.4000	1.0000	0.3683	0.2420	0.0891	0.2864	0.0000	0
0.4000	1.1000	0.3683	0.2179	0.0802	0.2936	0.0000	0
0.4000	1.2000	0.3683	0.1942	0.0715	0.2953	0.0000	0
0.4000	1.3000	0.3683	0.1714	0.0631	0.2933	0.0000	0
0.4000	1.4000	0.3683	0.1497	0.0551	0.2888	0.0000	0
0.4000	1.5000	0.3683	0.1295	0.0477	0.2826	0.0000	0
0.4000	1.6000	0.3683	0.1109	0.0408	0.2755	0.0000	0
0.4000	1.7000	0.3683	0.0940	0.0346	0.2677	0.0000	0
0.4000	1.8000	0.3683	0.0790	0.0291	0.2629	0.0000	0
0.4000	1.9000	0.3683	0.0656	0.0242	0.2750	0.0000	0
0.4000	2.0000	0.3683	0.0540	0.0199	0.2836	0.0000	0
0.4000	2.1000	0.3683	0.0440	0.0162	0.2895	0.0000	0
0.4000	2.2000	0.3683	0.0355	0.0131	0.2931	0.0000	0
0.4000	2.3000	0.3683	0.0283	0.0104	0.2949	0.0000	0
0.4000	2.4000	0.3683	0.0224	0.0082	0.2953	0.0000	0
0.4000	2.5000	0.3683	0.0175	0.0065	0.2946	0.0000	0
0.4000	2.6000	0.3683	0.0136	0.0050	0.2929	0.0000	0
0.4000	2.7000	0.3683	0.0104	0.0038	0.2906	0.0000	0
0.4000	2.8000	0.3683	0.0079	0.0029	0.2877	0.0000	0
0.4000	2.9000	0.3683	0.0060	0.0022	0.2844	0.0000	0
0.4000	3.0000	0.3683	0.0044	0.0016	0.2829	0.0000	0
0.4000	3.1000	0.3683	0.0033	0.0012	0.2873	0.0000	0
0.4000	3.2000	0.3683	0.0024	0.0009	0.2907	0.0000	0
0.4000	3.3000	0.3683	0.0017	0.0006	0.2930	0.0000	0
0.4000	3.4000	0.3683	0.0012	0.0005	0.2945	0.0000	0
0.4000	3.5000	0.3683	0.0009	0.0003	0.2952	0.0000	0
0.4000	3.6000	0.3683	0.0006	0.0002	0.2953	0.0000	0
0.4000	3.7000	0.3683	0.0004	0.0002	0.2949	0.0000	0
0.4000	3.8000	0.3683	0.0003	0.0001	0.2941	0.0000	0
0.4000	3.9000	0.3683	0.0002	0.0001	0.2928	0.0000	0
0.5000	0.0000	0.3521	0.3989	0.1405	0.0	0.0	0
0.5000	0.1000	0.3521	0.3970	0.1398	0.0	0.0	0
0.5000	0.2000	0.3521	0.3910	0.1377	0.0	0.0	0
0.5000	0.3000	0.3521	0.3814	0.1343	0.0	0.0	0
0.5000	0.4000	0.3521	0.3683	0.1297	0.0884	0.0000	0
0.5000	0.5000	0.3521	0.3521	0.1239	0.1840	0.0000	0
0.5000	0.6000	0.3521	0.3332	0.1173	0.2639	0.0000	0
0.5000	0.7000	0.3521	0.3123	0.1099	0.3257	0.0000	0
0.5000	0.8000	0.3521	0.2897	0.1020	0.3698	0.0000	0
0.5000	0.9000	0.3521	0.2661	0.0937	0.3982	0.0000	0
0.5000	1.0000	0.3521	0.2420	0.0852	0.4138	0.0000	0
0.5000	1.1000	0.3521	0.2179	0.0767	0.4199	0.0000	0
0.5000	1.2000	0.3521	0.1942	0.0684	0.4189	0.0000	0
0.5000	1.3000	0.3521	0.1714	0.0603	0.4131	0.0000	0
0.5000	1.4000	0.3521	0.1497	0.0527	0.4042	0.0000	0
0.5000	1.5000	0.3521	0.1295	0.0456	0.3934	0.0000	0
0.5000	1.6000	0.3521	0.1109	0.0391	0.3814	0.0000	0
0.5000	1.7000	0.3521	0.0940	0.0331	0.3694	0.0000	0
0.5000	1.8000	0.3521	0.0790	0.0278	0.3885	0.0000	0
0.5000	1.9000	0.3521	0.0656	0.0231	0.4023	0.0000	0
0.5000	2.0000	0.3521	0.0540	0.0190	0.4115	0.0000	0
0.5000	2.1000	0.3521	0.0440	0.0155	0.4171	0.0000	0
0.5000	2.2000	0.3521	0.0355	0.0125	0.4198	0.0000	0
0.5000	2.3000	0.3521	0.0283	0.0100	0.4201	0.0000	0
0.5000	2.4000	0.3521	0.0224	0.0079	0.4186	0.0000	0
0.5000	2.5000	0.3521	0.0175	0.0062	0.4156	0.0000	0
0.5000	2.6000	0.3521	0.0136	0.0048	0.4115	0.0000	0
0.5000	2.7000	0.3521	0.0104	0.0037	0.4066	0.0000	0
0.5000	2.8000	0.3521	0.0079	0.0028	0.4010	0.0000	0
0.5000	2.9000	0.3521	0.0060	0.0021	0.4047	0.0000	0
0.5000	3.0000	0.3521	0.0044	0.0016	0.4109	0.0000	0
0.5000	3.1000	0.3521	0.0033	0.0012	0.4153	0.0000	0
0.5000	3.2000	0.3521	0.0024	0.0008	0.4182	0.0000	0
0.5000	3.3000	0.3521	0.0017	0.0006	0.4197	0.0000	0
0.5000	3.4000	0.3521	0.0012	0.0004	0.4202	0.0000	0
0.5000	3.5000	0.3521	0.0009	0.0003	0.4197	0.0000	0
0.5000	3.6000	0.3521	0.0006	0.0002	0.4185	0.0000	0
0.5000	3.7000	0.3521	0.0004	0.0001	0.4166	0.0000	0
0.5000	3.8000	0.3521	0.0003	0.0001	0.4141	0.0000	0
0.5000	3.9000	0.3521	0.0002	0.0001	0.4111	0.0000	0
0.6000	0.0000	0.3332	0.3989	0.1329	0.0	0.0	0
0.6000	0.1000	0.3332	0.3970	0.1323	0.0	0.0	0
0.6000	0.2000	0.3332	0.3910	0.1303	0.0	0.0	0
0.6000	0.3000	0.3332	0.3814	0.1271	0.0424	0.0000	0
0.6000	0.4000	0.3332	0.3683	0.1227	0.1572	0.0000	0
0.6000	0.5000	0.3332	0.3521	0.1173	0.2639	0.0000	0
0.6000	0.6000	0.3332	0.3332	0.1110	0.3562	0.0000	0
0.6000	0.7000	0.3332	0.3123	0.1041	0.4301	0.0000	0
0.6000	0.8000	0.3332	0.2897	0.0965	0.4844	0.0000	0
0.6000	0.9000	0.3332	0.2661	0.0887	0.5203	0.0000	0
0.6000	1.0000	0.3332	0.2420	0.0806	0.5404	0.0000	0
0.6000	1.1000	0.3332	0.2179	0.0726	0.5480	0.0000	0
0.6000	1.2000	0.3332	0.1942	0.0647	0.5462	0.0000	0
0.6000	1.3000	0.3332	0.1714	0.0571	0.5380	0.0000	0
0.6000	1.4000	0.3332	0.1497	0.0499	0.5254	0.0000	0
0.6000	1.5000	0.3332	0.1295	0.0432	0.5103	0.0000	0
0.6000	1.6000	0.3332	0.1109	0.0370	0.4936	0.0000	0
0.6000	1.7000	0.3332	0.0940	0.0313	0.4808	0.0000	0
0.6000	1.8000	0.3332	0.0790	0.0263	0.5063	0.0000	0
0.6000	1.9000	0.3332	0.0656	0.0219	0.5246	0.0000	0
0.6000	2.0000	0.3332	0.0540	0.0180	0.5370	0.0000	0
0.6000	2.1000	0.3332	0.0440	0.0147	0.5444	0.0000	0
0.6000	2.2000	0.3332	0.0355	0.0118	0.5478	0.0000	0
0.6000	2.3000	0.3332	0.0283	0.0094	0.5480	0.0000	0
0.6000	2.4000	0.3332	0.0224	0.0075	0.5456	0.0000	0
0.6000	2.5000	0.3332	0.0175	0.0058	0.5411	0.0000	0
0.6000	2.6000	0.3332	0.0136	0.0045	0.5352	0.0000	0
0.6000	2.7000	0.3332	0.0104	0.0035	0.5281	0.0000	0
0.6000	2.8000	0.3332	0.0079	0.0026	0.5201	0.0000	0
0.6000	2.9000	0.3332	0.0060	0.0020	0.5276	0.0000	0
0.6000	3.0000	0.3332	0.0044	0.0015	0.5360	0.0000	0
0.6000	3.1000	0.3332	0.0033	0.0011	0.5420	0.0000	0
0.6000	3.2000	0.3332	0.0024	0.0008	0.5458	0.0000	0
0.6000	3.3000	0.3332	0.0017	0.0006	0.5478	0.0000	0
0.6000	3.4000	0.3332	0.0012	0.0004	0.5482	0.0000	0
0.6000	3.5000	0.3332	0.0009	0.0003	0.5474	0.0000	0
0.6000	3.6000	0.3332	0.0006	0.0002	0.5454	0.0000	0
0.6000	3.7000	0.3332	0.0004	0.0001	0.5425	0.0000	0
0.6000	3.8000	0.3332	0.0003	0.0001	0.5388	0.0000	0
0.6000	3.9000	0.3332	0.0002	0.0001	0.5345	0.0000	0
0.7000	0.0000	0.3123	0.3989	0.1246	0.0	0.0	0
0.7000	0.1000	0.3123	0.3970	0.1239	0.0	0.0	0
0.7000	0.2000	0.3123	0.3910	0.1221	0.0	0.0	0
0.7000	0.3000	0.3123	0.3814	0.1191	0.0888	0.0000	0
0.7000	0.4000	0.3123	0.3683	0.1150	0.2097	0.0000	0
0.7000	0.5000	0.3123	0.3521	0.1099	0.3257	0.0000	0
0.7000	0.6000	0.3123	0.3332	0.1041	0.4301	0.0000	0
0.7000	0.7000	0.3123	0.3123	0.0975	0.5176	0.0088	1
0.7000	0.8000	0.3123	0.2897	0.0905	0.5853	0.0370	1
0.7000	0.9000	0.3123	0.2661	0.0831	0.6326	0.0442	1
0.7000	1.0000	0.3123	0.2420	0.0756	0.6610	0.0325	1
0.7000	1.1000	0.3123	0.2179	0.0680	0.6736	0.0055	1
0.7000	1.2000	0.3123	0.1942	0.0606	0.6740	0.0000	0
0.7000	1.3000	0.3123	0.1714	0.0535	0.6653	0.0000	0
0.7000	1.4000	0.3123	0.1497	0.0468	0.6506	0.0000	0
0.7000	1.5000	0.3123	0.1295	0.0404	0.6321	0.0000	0
0.7000	1.6000	0.3123	0.1109	0.0346	0.6113	0.0000	0
0.7000	1.7000	0.3123	0.0940	0.0294	0.5895	0.0000	0
0.7000	1.8000	0.3123	0.0790	0.0247	0.6083	0.0000	0
0.7000	1.9000	0.3123	0.0656	0.0205	0.6350	0.0000	0
0.7000	2.0000	0.3123	0.0540	0.0169	0.6540	0.0000	0
0.7000	2.1000	0.3123	0.0440	0.0137	0.6663	0.0000	0
0.7000	2.2000	0.3123	0.0355	0.0111	0.6730	0.0000	0
0.7000	2.3000	0.3123	0.0283	0.0088	0.6751	0.0000	0
0.7000	2.4000	0.3123	0.0224	0.0070	0.6735	0.0000	0
0.7000	2.5000	0.3123	0.0175	0.0055	0.6690	0.0000	0
0.7000	2.6000	0.3123	0.0136	0.0042	0.6622	0.0000	0
0.7000	2.7000	0.3123	0.0104	0.0033	0.6537	0.0000	0
0.7000	2.8000	0.3123	0.0079	0.0025	0.6439	0.0000	0
0.7000	2.9000	0.3123	0.0060	0.0019	0.6387	0.0000	0
0.7000	3.0000	0.3123	0.0044	0.0014	0.6519	0.0000	0
0.7000	3.1000	0.3123	0.0033	0.0010	0.6617	0.0000	0
0.7000	3.2000	0.3123	0.0024	0.0007	0.6685	0.0000	0
0.7000	3.3000	0.3123	0.0017	0.0005	0.6728	0.0000	0
0.7000	3.4000	0.3123	0.0012	0.0004	0.6748	0.0000	0
0.7000	3.5000	0.3123	0.0009	0.0003	0.6749	0.0000	0
0.7000	3.6000	0.3123	0.0006	0.0002	0.6734	0.0000	0
0.7000	3.7000	0.3123	0.0004	0.0001	0.6705	0.0000	0
0.7000	3.8000	0.3123	0.0003	0.0001	0.6665	0.0000	0
0.7000	3.9000	0.3123	0.0002	0.0001	0.6614	0.0000	0
0.8000	0.0000	0.2897	0.3989	0.1156	0.0	0.0	0
0.8000	0.1000	0.2897	0.3970	0.1150	0.0	0.0	0
0.8000	0.2000	0.2897	0.3910	0.1133	0.0027	0.0000	0
0.8000	0.3000	0.2897	0.3814	0.1105	0.1228	0.0000	0
0.8000	0.4000	0.2897	0.3683	0.1067	0.2471	0.0000	0
0.8000	0.5000	0.2897	0.3521	0.1020	0.3698	0.0000	0
0.8000	0.6000	0.2897	0.3332	0.0965	0.4844	0.0000	0
0.8000	0.7000	0.2897	0.3123	0.0905	0.5853	0.0370	1
0.8000	0.8000	0.2897	0.2897	0.0839	0.6678	0.0839	1
0.8000	0.9000	0.2897	0.2661	0.0771	0.7295	0.1091	1
0.8000	1.0000	0.2897	0.2420	0.0701	0.7703	0.1130	1
0.8000	1.1000	0.2897	0.2179	0.0631	0.7921	0.0981	1
0.8000	1.2000	0.2897	0.1942	0.0563	0.7982	0.0677	1
0.8000	1.3000	0.2897	0.1714	0.0496	0.7922	0.0259	1
0.8000	1.4000	0.2897	0.1497	0.0434	0.7775	0.0000	0
0.8000	1.5000	0.2897	0.1295	0.0375	0.7571	0.0000	0
0.8000	1.6000	0.2897	0.1109	0.0321	0.7332	0.0000	0
0.8000	1.7000	0.2897	0.0940	0.0272	0.7075	0.0000	0
0.8000	1.8000	0.2897	0.0790	0.0229	0.6860	0.0000	0
0.8000	1.9000	0.2897	0.0656	0.0190	0.7251	0.0000	0
0.8000	2.0000	0.2897	0.0540	0.0156	0.7546	0.0000	0
0.8000	2.1000	0.2897	0.0440	0.0127	0.7756	0.0000	0
0.8000	2.2000	0.2897	0.0355	0.0103	0.7891	0.0000	0
0.8000	2.3000	0.2897	0.0283	0.0082	0.7963	0.0000	0
0.8000	2.4000	0.2897	0.0224	0.0065	0.7982	0.0000	0
0.8000	2.5000	0.2897	0.0175	0.0051	0.7958	0.0000	0
0.8000	2.6000	0.2897	0.0136	0.0039	0.7899	0.0000	0
0.8000	2.7000	0.2897	0.0104	0.0030	0.7814	0.0000	0
0.8000	2.8000	0.2897	0.0079	0.0023	0.7709	0.0000	0
0.8000	2.9000	0.2897	0.0060	0.0017	0.7588	0.0000	0
0.8000	3.0000	0.2897	0.0044	0.0013	0.7495	0.0000	0
0.8000	3.1000	0.2897	0.0033	0.0009	0.7663	0.0000	0
0.8000	3.2000	0.2897	0.0024	0.0007	0.7790	0.0000	0
0.8000	3.3000	0.2897	0.0017	0.0005	0.7882	0.0000	0
0.8000	3.4000	0.2897	0.0012	0.0004	0.7942	0.0000	0
0.8000	3.5000	0.2897	0.0009	0.0003	0.7974	0.0000	0
0.8000	3.6000	0.2897	0.0006	0.0002	0.7982	0.0000	0
0.8000	3.7000	0.2897	0.0004	0.0001	0.7969	0.0000	0
0.8000	3.8000	0.2897	0.0003	0.0001	0.7939	0.0000	0
0.8000	3.9000	0.2897	0.0002	0.0001	0.7893	0.0000	0
0.9000	0.0000	0.2661	0.3989	0.1062	0.0	0.0	0
0.9000	0.1000	0.2661	0.3970	0.1056	0.0	0.0	0
0.9000	0.2000	0.2661	0.3910	0.1041	0.0276	0.0000	0
0.9000	0.3000	0.2661	0.3814	0.1015	0.1467	0.0000	0
0.9000	0.4000	0.2661	0.3683	0.0980	0.2718	0.0000	0
0.9000	0.5000	0.2661	0.3521	0.0937	0.3982	0.0000	0
0.9000	0.6000	0.2661	0.3332	0.0887	0.5203	0.0000	0
0.9000	0.7000	0.2661	0.3123	0.0831	0.6326	0.0442	1
0.9000	0.8000	0.2661	0.2897	0.0771	0.7295	0.1091	1
0.9000	0.9000	0.2661	0.2661	0.0708	0.8071	0.1536	1
0.9000	1.0000	0.2661	0.2420	0.0644	0.8633	0.1760	1
0.9000	1.1000	0.2661	0.2179	0.0580	0.8983	0.1770	1
0.9000	1.2000	0.2661	0.1942	0.0517	0.9143	0.1592	1
0.9000	1.3000	0.2661	0.1714	0.0456	0.9147	0.1260	1
0.9000	1.4000	0.2661	0.1497	0.0398	0.9031	0.0814	1
0.9000	1.5000	0.2661	0.1295	0.0345	0.8832	0.0291	1
0.9000	1.6000	0.2661	0.1109	0.0295	0.8577	0.0000	0
0.9000	1.7000	0.2661	0.0940	0.0250	0.8291	0.0000	0
0.9000	1.8000	0.2661	0.0790	0.0210	0.7989	0.0000	0
0.9000	1.9000	0.2661	0.0656	0.0175	0.7868	0.0000	0
0.9000	2.0000	0.2661	0.0540	0.0144	0.8304	0.0000	0
0.9000	2.1000	0.2661	0.0440	0.0117	0.8640	0.0000	0
0.9000	2.2000	0.2661	0.0355	0.0094	0.8884	0.0000	0
0.9000	2.3000	0.2661	0.0283	0.0075	0.9045	0.0000	0
0.9000	2.4000	0.2661	0.0224	0.0060	0.9134	0.0000	0
0.9000	2.5000	0.2661	0.0175	0.0047	0.9162	0.0000	0
0.9000	2.6000	0.2661	0.0136	0.0036	0.9140	0.0000	0
0.9000	2.7000	0.2661	0.0104	0.0028	0.9077	0.0000	0
0.9000	2.8000	0.2661	0.0079	0.0021	0.8982	0.0000	0
0.9000	2.9000	0.2661	0.0060	0.0016	0.8863	0.0000	0
0.9000	3.0000	0.2661	0.0044	0.0012	0.8725	0.0000	0
0.9000	3.1000	0.2661	0.0033	0.0009	0.8573	0.0000	0
0.9000	3.2000	0.2661	0.0024	0.0006	0.8680	0.0000	0
0.9000	3.3000	0.2661	0.0017	0.0005	0.8852	0.0000	0
0.9000	3.4000	0.2661	0.0012	0.0003	0.8982	0.0000	0
0.9000	3.5000	0.2661	0.0009	0.0002	0.9074	0.0000	0
0.9000	3.6000	0.2661	0.0006	0.0002	0.9131	0.0000	0
0.9000	3.7000	0.2661	0.0004	0.0001	0.9159	0.0000	0
0.9000	3.8000	0.2661	0.0003	0.0001	0.9160	0.0000	0
0.9000	3.9000	0.2661	0.0002	0.0001	0.9138	0.0000	0
1.0000	0.0000	0.2420	0.3989	0.0965	0.0	0.0	0
1.0000	0.1000	0.2420	0.3970	0.0961	0.0	0.0	0
1.0000	0.2000	0.2420	0.3910	0.0946	0.0460	0.0000	0
1.0000	0.3000	0.2420	0.3814	0.0923	0.1626	0.0000	0
1.0000	0.4000	0.2420	0.3683	0.0891	0.2864	0.0000	0
1.0000	0.5000	0.2420	0.3521	0.0852	0.4138	0.0000	0
1.0000	0.6000	0.2420	0.3332	0.0806	0.5404	0.0000	0
1.0000	0.7000	0.2420	0.3123	0.0756	0.6610	0.0325	1
1.0000	0.8000	0.2420	0.2897	0.0701	0.7703	0.1130	1
1.0000	0.9000	0.2420	0.2661	0.0644	0.8633	0.1760	1
1.0000	1.0000	0.2420	0.2420	0.0585	0.9364	0.2182	1
1.0000	1.1000	0.2420	0.2179	0.0527	0.9877	0.2382	1
1.0000	1.2000	0.2420	0.1942	0.0470	1.0176	0.2367	1
1.0000	1.3000	0.2420	0.1714	0.0415	1.0285	0.2163	1
1.0000	1.4000	0.2420	0.1497	0.0362	1.0238	0.1806	1
1.0000	1.5000	0.2420	0.1295	0.0313	1.0074	0.1336	1
1.0000	1.6000	0.2420	0.1109	0.0268	0.9828	0.0789	1
1.0000	1.7000	0.2420	0.0940	0.0228	0.9529	0.0196	1
1.0000	1.8000	0.2420	0.0790	0.0191	0.9201	0.0000	0
1.0000	1.9000	0.2420	0.0656	0.0159	0.8860	0.0000	0
1.0000	2.0000	0.2420	0.0540	0.0131	0.8747	0.0000	0
1.0000	2.1000	0.2420	0.0440	0.0106	0.9238	0.0000	0
1.0000	2.2000	0.2420	0.0355	0.0086	0.9625	0.0000	0
1.0000	2.3000	0.2420	0.0283	0.0069	0.9915	0.0000	0
1.0000	2.4000	0.2420	0.0224	0.0054	1.0115	0.0000	0
1.0000	2.5000	0.2420	0.0175	0.0042	1.0234	0.0000	0
1.0000	2.6000	0.2420	0.0136	0.0033	1.0284	0.0000	0
1.0000	2.7000	0.2420	0.0104	0.0025	1.0275	0.0000	0
1.0000	2.8000	0.2420	0.0079	0.0019	1.0217	0.0000	0
1.0000	2.9000	0.2420	0.0060	0.0014	1.0121	0.0000	0
1.0000	3.0000	0.2420	0.0044	0.0011	0.9994	0.0000	0
1.0000	3.1000	0.2420	0.0033	0.0008	0.9844	0.0000	0
1.0000	3.2000	0.2420	0.0024	0.0006	0.9678	0.0000	0
1.0000	3.3000	0.2420	0.0017	0.0004	0.9540	0.0000	0
1.0000	3.4000	0.2420	0.0012	0.0003	0.9772	0.0000	0
1.0000	3.5000	0.2420	0.0009	0.0002	0.9956	0.0000	0
1.0000	3.6000	0.2420	0.0006	0.0001	1.0095	0.0000	0
1.0000	3.7000	0.2420	0.0004	0.0001	1.0193	0.0000	0
1.0000	3.8000	0.2420	0.0003	0.0001	1.0255	0.0000	0
1.0000	3.9000	0.2420	0.0002	0.0000	1.0284	0.0000	0
1.1000	0.0000	0.2179	0.3989	0.0869	0.0	0.0	0
1.1000	0.1000	0.2179	0.3970	0.0865	0.0	0.0	0
1.1000	0.2000	0.2179	0.3910	0.0852	0.0594	0.0000	0
1.1000	0.3000	0.2179	0.3814	0.0831	0.1725	0.0000	0
1.1000	0.4000	0.2179	0.3683	0.0802	0.2936	0.0000	0
1.1000	0.5000	0.2179	0.3521	0.0767	0.4199	0.0000	0
1.1000	0.6000	0.2179	0.3332	0.0726	0.5480	0.0000	0
1.1000	0.7000	0.2179	0.3123	0.0680	0.6736	0.0055	1
1.1000	0.8000	0.2179	0.2897	0.0631	0.7921	0.0981	1
1.1000	0.9000	0.2179	0.2661	0.0580	0.8983	0.1770	1
1.1000	1.0000	0.2179	0.2420	0.0527	0.9877	0.2382	1
1.1000	1.1000	0.2179	0.2179	0.0475	1.0566	0.2783	1
1.1000	1.2000	0.2179	0.1942	0.0423	1.1035	0.2961	1
1.1000	1.3000	0.2179	0.1714	0.0373	1.1289	0.2923	1
1.1000	1.4000	0.2179	0.1497	0.0326	1.1353	0.2697	1
1.1000	1.5000	0.2179	0.1295	0.0282	1.1263	0.2318	1
1.1000	1.6000	0.2179	0.1109	0.0242	1.1056	0.1827	1
1.1000	1.7000	0.2179	0.0940	0.0205	1.0769	0.1259	1
1.1000	1.8000	0.2179	0.0790	0.0172	1.0431	0.0646	1
1.1000	1.9000	0.2179	0.0656	0.0143	1.0065	0.0011	1
1.1000	2.0000	0.2179	0.0540	0.0118	0.9689	0.0000	0
1.1000	2.1000	0.2179	0.0440	0.0096	0.9497	0.0000	0
1.1000	2.2000	0.2179	0.0355	0.0077	1.0047	0.0000	0
1.1000	2.3000	0.2179	0.0283	0.0062	1.0495	0.0000	0
1.1000	2.4000	0.2179	0.0224	0.0049	1.0841	0.0000	0
1.1000	2.5000	0.2179	0.0175	0.0038	1.1091	0.0000	0
1.1000	2.6000	0.2179	0.0136	0.0030	1.1253	0.0000	0
1.1000	2.7000	0.2179	0.0104	0.0023	1.1337	0.0000	0
1.1000	2.8000	0.2179	0.0079	0.0017	1.1353	0.0000	0
1.1000	2.9000	0.2179	0.0060	0.0013	1.1311	0.0000	0
1.1000	3.0000	0.2179	0.0044	0.0010	1.1223	0.0000	0
1.1000	3.1000	0.2179	0.0033	0.0007	1.1097	0.0000	0
1.1000	3.2000	0.2179	0.0024	0.0005	1.0943	0.0000	0
1.1000	3.3000	0.2179	0.0017	0.0004	1.0767	0.0000	0
1.1000	3.4000	0.2179	0.0012	0.0003	1.0574	0.0000	0
1.1000	3.5000	0.2179	0.0009	0.0002	1.0525	0.0000	0
1.1000	3.6000	0.2179	0.0006	0.0001	1.0776	0.0000	0
1.1000	3.7000	0.2179	0.0004	0.0001	1.0977	0.0000	0
1.1000	3.8000	0.2179	0.0003	0.0001	1.1131	0.0000	0
1.1000	3.9000	0.2179	0.0002	0.0000	1.1242	0.0000	0
1.2000	0.0000	0.1942	0.3989	0.0775	0.0	0.0	0
1.2000	0.1000	0.1942	0.3970	0.0771	0.0	0.0	0
1.2000	0.2000	0.1942	0.3910	0.0759	0.0690	0.0000	0
1.2000	0.3000	0.1942	0.3814	0.0741	0.1780	0.0000	0
1.2000	0.4000	0.1942	0.3683	0.0715	0.2953	0.0000	0
1.2000	0.5000	0.1942	0.3521	0.0684	0.4189	0.0000	0
1.2000	0.6000	0.1942	0.3332	0.0647	0.5462	0.0000	0
1.2000	0.7000	0.1942	0.3123	0.0606	0.6740	0.0000	0
1.2000	0.8000	0.1942	0.2897	0.0563	0.7982	0.0677	1
1.2000	0.9000	0.1942	0.2661	0.0517	0.9143	0.1592	1
1.2000	1.0000	0.1942	0.2420	0.0470	1.0176	0.2367	1
1.2000	1.1000	0.1942	0.2179	0.0423	1.1035	0.2961	1
1.2000	1.2000	0.1942	0.1942	0.0377	1.1687	0.3343	1
1.2000	1.3000	0.1942	0.1714	0.0333	1.2117	0.3502	1
1.2000	1.4000	0.1942	0.1497	0.0291	1.2332	0.3445	1
1.2000	1.5000	0.1942	0.1295	0.0252	1.2356	0.3198	1
1.2000	1.6000	0.1942	0.1109	0.0215	1.2227	0.2800	1
1.2000	1.7000	0.1942	0.0940	0.0183	1.1982	0.2290	1
1.2000	1.8000	0.1942	0.0790	0.0153	1.1659	0.1704	1
1.2000	1.9000	0.1942	0.0656	0.0127	1.1286	0.1074	1
1.2000	2.0000	0.1942	0.0540	0.0105	1.0888	0.0422	1
1.2000	2.1000	0.1942	0.0440	0.0085	1.0479	0.0000	0
1.2000	2.2000	0.1942	0.0355	0.0069	1.0123	0.0000	0
1.2000	2.3000	0.1942	0.0283	0.0055	1.0734	0.0000	0
1.2000	2.4000	0.1942	0.0224	0.0043	1.1245	0.0000	0
1.2000	2.5000	0.1942	0.0175	0.0034	1.1655	0.0000	1
1.2000	2.6000	0.1942	0.0136	0.0026	1.1966	0.0088	1
1.2000	2.7000	0.1942	0.0104	0.0020	1.2182	0.0087	1
1.2000	2.8000	0.1942	0.0079	0.0015	1.2312	0.0004	1
1.2000	2.9000	0.1942	0.0060	0.0012	1.2365	0.0000	0
1.2000	3.0000	0.1942	0.0044	0.0009	1.2351	0.0000	0
1.2000	3.1000	0.1942	0.0033	0.0006	1.2281	0.0000	0
1.2000	3.2000	0.1942	0.0024	0.0005	1.2166	0.0000	0
1.2000	3.3000	0.1942	0.0017	0.0003	1.2015	0.0000	0
1.2000	3.4000	0.1942	0.0012	0.0002	1.1836	0.0000	0
1.2000	3.5000	0.1942	0.0009	0.0002	1.1636	0.0000	0
1.2000	3.6000	0.1942	0.0006	0.0001	1.1421	0.0000	0
1.2000	3.7000	0.1942	0.0004	0.0001	1.1418	0.0000	0
1.2000	3.8000	0.1942	0.0003	0.0001	1.1692	0.0000	0
1.2000	3.9000	0.1942	0.0002	0.0000	1.1916	0.0000	0
1.3000	0.0000	0.1714	0.3989	0.0684	0.0	0.0	0
1.3000	0.1000	0.1714	0.3970	0.0680	0.0	0.0	0
1.3000	0.2000	0.1714	0.3910	0.0670	0.0757	0.0000	0
1.3000	0.3000	0.1714	0.3814	0.0654	0.1804	0.0000	0
1.3000	0.4000	0.1714	0.3683	0.0631	0.2933	0.0000	0
1.3000	0.5000	0.1714	0.3521	0.0603	0.4131	0.0000	0
1.3000	0.6000	0.1714	0.3332	0.0571	0.5380	0.0000	0
1.3000	0.7000	0.1714	0.3123	0.0535	0.6653	0.0000	0
1.3000	0.8000	0.1714	0.2897	0.0496	0.7922	0.0259	1
1.3000	0.9000	0.1714	0.2661	0.0456	0.9147	0.1260	1
1.3000	1.0000	0.1714	0.2420	0.0415	1.0285	0.2163	1
1.3000	1.1000	0.1714	0.2179	0.0373	1.1289	0.2923	1
1.3000	1.2000	0.1714	0.1942	0.0333	1.2117	0.3502	1
1.3000	1.3000	0.1714	0.1714	0.0294	1.2735	0.3868	1
1.3000	1.4000	0.1714	0.1497	0.0257	1.3130	0.4009	1
1.3000	1.5000	0.1714	0.1295	0.0222	1.3310	0.3934	1
1.3000	1.6000	0.1714	0.1109	0.0190	1.3300	0.3670	1
1.3000	1.7000	0.1714	0.0940	0.0161	1.3136	0.3255	1
1.3000	1.8000	0.1714	0.0790	0.0135	1.2858	0.2728	1
1.3000	1.9000	0.1714	0.0656	0.0112	1.2503	0.2126	1
1.3000	2.0000	0.1714	0.0540	0.0093	1.2099	0.1480	1
1.3000	2.1000	0.1714	0.0440	0.0075	1.1671	0.0814	1
1.3000	2.2000	0.1714	0.0355	0.0061	1.1234	0.0143	1
1.3000	2.3000	0.1714	0.0283	0.0049	1.0801	0.0000	0
1.3000	2.4000	0.1714	0.0224	0.0038	1.1301	0.0000	0
1.3000	2.5000	0.1714	0.0175	0.0030	1.1877	0.0111	1
1.3000	2.6000	0.1714	0.0136	0.0023	1.2355	0.0373	1
1.3000	2.7000	0.1714	0.0104	0.0018	1.2733	0.0539	1
1.3000	2.8000	0.1714	0.0079	0.0014	1.3013	0.0611	1
1.3000	2.9000	0.1714	0.0060	0.0010	1.3200	0.0595	1
1.3000	3.0000	0.1714	0.0044	0.0008	1.3301	0.0498	1
1.3000	3.1000	0.1714	0.0033	0.0006	1.3327	0.0329	1
1.3000	3.2000	0.1714	0.0024	0.0004	1.3287	0.0099	1
1.3000	3.3000	0.1714	0.0017	0.0003	1.3192	0.0000	0
1.3000	3.4000	0.1714	0.0012	0.0002	1.3053	0.0000	0
1.3000	3.5000	0.1714	0.0009	0.0001	1.2879	0.0000	0
1.3000	3.6000	0.1714	0.0006	0.0001	1.2678	0.0000	0
1.3000	3.7000	0.1714	0.0004	0.0001	1.2457	0.0000	0
1.3000	3.8000	0.1714	0.0003	0.0001	1.2223	0.0000	0
1.3000	3.9000	0.1714	0.0002	0.0000	1.2224	0.0000	0
1.4000	0.0000	0.1497	0.3989	0.0597	0.0	0.0	0
1.4000	0.1000	0.1497	0.3970	0.0594	0.0	0.0	0
1.4000	0.2000	0.1497	0.3910	0.0585	0.0802	0.0000	0
1.4000	0.3000	0.1497	0.3814	0.0571	0.1805	0.0000	0
1.4000	0.4000	0.1497	0.3683	0.0551	0.2888	0.0000	0
1.4000	0.5000	0.1497	0.3521	0.0527	0.4042	0.0000	0
1.4000	0.6000	0.1497	0.3332	0.0499	0.5254	0.0000	0
1.4000	0.7000	0.1497	0.3123	0.0468	0.6506	0.0000	0
1.4000	0.8000	0.1497	0.2897	0.0434	0.7775	0.0000	0
1.4000	0.9000	0.1497	0.2661	0.0398	0.9031	0.0814	1
1.4000	1.0000	0.1497	0.2420	0.0362	1.0238	0.1806	1
1.4000	1.1000	0.1497	0.2179	0.0326	1.1353	0.2697	1
1.4000	1.2000	0.1497	0.1942	0.0291	1.2332	0.3445	1
1.4000	1.3000	0.1497	0.1714	0.0257	1.3130	0.4009	1
1.4000	1.4000	0.1497	0.1497	0.0224	1.3719	0.4359	1
1.4000	1.5000	0.1497	0.1295	0.0194	1.4083	0.4485	1
1.4000	1.6000	0.1497	0.1109	0.0166	1.4232	0.4395	1
1.4000	1.7000	0.1497	0.0940	0.0141	1.4191	0.4115	1
1.4000	1.8000	0.1497	0.0790	0.0118	1.3996	0.3685	1
1.4000	1.9000	0.1497	0.0656	0.0098	1.3689	0.3143	1
1.4000	2.0000	0.1497	0.0540	0.0081	1.3304	0.2527	1
1.4000	2.1000	0.1497	0.0440	0.0066	1.2873	0.1867	1
1.4000	2.2000	0.1497	0.0355	0.0053	1.2417	0.1187	1
1.4000	2.3000	0.1497	0.0283	0.0042	1.1955	0.0504	1
1.4000	2.4000	0.1497	0.0224	0.0034	1.1497	0.0000	0
1.4000	2.5000	0.1497	0.0175	0.0026	1.1755	0.0000	0
1.4000	2.6000	0.1497	0.0136	0.0020	1.2394	0.0302	1
1.4000	2.7000	0.1497	0.0104	0.0016	1.2939	0.0642	1
1.4000	2.8000	0.1497	0.0079	0.0012	1.3388	0.0889	1
1.4000	2.9000	0.1497	0.0060	0.0009	1.3738	0.1041	1
1.4000	3.0000	0.1497	0.0044	0.0007	1.3991	0.1101	1
1.4000	3.1000	0.1497	0.0033	0.0005	1.4152	0.1071	1
1.4000	3.2000	0.1497	0.0024	0.0004	1.4228	0.0962	1
1.4000	3.3000	0.1497	0.0017	0.0003	1.4230	0.0781	1
1.4000	3.4000	0.1497	0.0012	0.0002	1.4167	0.0539	1
1.4000	3.5000	0.1497	0.0009	0.0001	1.4051	0.0247	1
1.4000	3.6000	0.1497	0.0006	0.0001	1.3891	0.0000	0
1.4000	3.7000	0.1497	0.0004	0.0001	1.3696	0.0000	0
1.4000	3.8000	0.1497	0.0003	0.0000	1.3476	0.0000	0
1.4000	3.9000	0.1497	0.0002	0.0000	1.3236	0.0000	0
1.5000	0.0000	0.1295	0.3989	0.0517	0.0	0.0	0
1.5000	0.1000	0.1295	0.3970	0.0514	0.0	0.0	0
1.5000	0.2000	0.1295	0.3910	0.0506	0.0832	0.0000	0
1.5000	0.3000	0.1295	0.3814	0.0494	0.1790	0.0000	0
1.5000	0.4000	0.1295	0.3683	0.0477	0.2826	0.0000	0
1.5000	0.5000	0.1295	0.3521	0.0456	0.3934	0.0000	0
1.5000	0.6000	0.1295	0.3332	0.0432	0.5103	0.0000	0
1.5000	0.7000	0.1295	0.3123	0.0404	0.6321	0.0000	0
1.5000	0.8000	0.1295	0.2897	0.0375	0.7571	0.0000	0
1.5000	0.9000	0.1295	0.2661	0.0345	0.8832	0.0291	1
1.5000	1.0000	0.1295	0.2420	0.0313	1.0074	0.1336	1
1.5000	1.1000	0.1295	0.2179	0.0282	1.1263	0.2318	1
1.5000	1.2000	0.1295	0.1942	0.0252	1.2356	0.3198	1
1.5000	1.3000	0.1295	0.1714	0.0222	1.3310	0.3934	1
1.5000	1.4000	0.1295	0.1497	0.0194	1.4083	0.4485	1
1.5000	1.5000	0.1295	0.1295	0.0168	1.4644	0.4822	1
1.5000	1.6000	0.1295	0.1109	0.0144	1.4981	0.4934	1
1.5000	1.7000	0.1295	0.0940	0.0122	1.5102	0.4830	1
1.5000	1.8000	0.1295	0.0790	0.0102	1.5033	0.4537	1
1.5000	1.9000	0.1295	0.0656	0.0085	1.4812	0.4092	1
1.5000	2.0000	0.1295	0.0540	0.0070	1.4477	0.3537	1
1.5000	2.1000	0.1295	0.0440	0.0057	1.4067	0.2908	1
1.5000	2.2000	0.1295	0.0355	0.0046	1.3610	0.2236	1
1.5000	2.3000	0.1295	0.0283	0.0037	1.3131	0.1544	1
1.5000	2.4000	0.1295	0.0224	0.0029	1.2646	0.0849	1
1.5000	2.5000	0.1295	0.0175	0.0023	1.2166	0.0163	1
1.5000	2.6000	0.1295	0.0136	0.0018	1.2106	0.0000	0
1.5000	2.7000	0.1295	0.0104	0.0013	1.2801	0.0396	1
1.5000	2.8000	0.1295	0.0079	0.0010	1.3412	0.0811	1
1.5000	2.9000	0.1295	0.0060	0.0008	1.3931	0.1138	1
1.5000	3.0000	0.1295	0.0044	0.0006	1.4354	0.1372	1
1.5000	3.1000	0.1295	0.0033	0.0004	1.4680	0.1512	1
1.5000	3.2000	0.1295	0.0024	0.0003	1.4909	0.1559	1
1.5000	3.3000	0.1295	0.0017	0.0002	1.5047	0.1519	1
1.5000	3.4000	0.1295	0.0012	0.0002	1.5101	0.1398	1
1.5000	3.5000	0.1295	0.0009	0.0001	1.5082	0.1207	1
1.5000	3.6000	0.1295	0.0006	0.0001	1.4999	0.0955	1
1.5000	3.7000	0.1295	0.0004	0.0001	1.4862	0.0653	1
1.5000	3.8000	0.1295	0.0003	0.0000	1.4683	0.0311	1
1.5000	3.9000	0.1295	0.0002	0.0000	1.4471	0.0000	0
1.6000	0.0000	0.1109	0.3989	0.0443	0.0	0.0	0
1.6000	0.1000	0.1109	0.3970	0.0440	0.0009	0.0000	0
1.6000	0.2000	0.1109	0.3910	0.0434	0.0849	0.0000	0
1.6000	0.3000	0.1109	0.3814	0.0423	0.1765	0.0000	0
1.6000	0.4000	0.1109	0.3683	0.0408	0.2755	0.0000	0
1.6000	0.5000	0.1109	0.3521	0.0391	0.3814	0.0000	0
1.6000	0.6000	0.1109	0.3332	0.0370	0.4936	0.0000	0
1.6000	0.7000	0.1109	0.3123	0.0346	0.6113	0.0000	0
1.6000	0.8000	0.1109	0.2897	0.0321	0.7332	0.0000	0
1.6000	0.9000	0.1109	0.2661	0.0295	0.8577	0.0000	0
1.6000	1.0000	0.1109	0.2420	0.0268	0.9828	0.0789	1
1.6000	1.1000	0.1109	0.2179	0.0242	1.1056	0.1827	1
1.6000	1.2000	0.1109	0.1942	0.0215	1.2227	0.2800	1
1.6000	1.3000	0.1109	0.1714	0.0190	1.3300	0.3670	1
1.6000	1.4000	0.1109	0.1497	0.0166	1.4232	0.4395	1
1.6000	1.5000	0.1109	0.1295	0.0144	1.4981	0.4934	1
1.6000	1.6000	0.1109	0.1109	0.0123	1.5518	0.5259	1
1.6000	1.7000	0.1109	0.0940	0.0104	1.5830	0.5358	1
1.6000	1.8000	0.1109	0.0790	0.0088	1.5926	0.5242	1
1.6000	1.9000	0.1109	0.0656	0.0073	1.5832	0.4936	1
1.6000	2.0000	0.1109	0.0540	0.0060	1.5586	0.4480	1
1.6000	2.1000	0.1109	0.0440	0.0049	1.5228	0.3913	1
1.6000	2.2000	0.1109	0.0355	0.0039	1.4794	0.3272	1
1.6000	2.3000	0.1109	0.0283	0.0031	1.4315	0.2588	1
1.6000	2.4000	0.1109	0.0224	0.0025	1.3814	0.1886	1
1.6000	2.5000	0.1109	0.0175	0.0019	1.3307	0.1180	1
1.6000	2.6000	0.1109	0.0136	0.0015	1.2807	0.0484	1
1.6000	2.7000	0.1109	0.0104	0.0012	1.2365	0.0000	0
1.6000	2.8000	0.1109	0.0079	0.0009	1.3108	0.0402	1
1.6000	2.9000	0.1109	0.0060	0.0007	1.3778	0.0885	1
1.6000	3.0000	0.1109	0.0044	0.0005	1.4365	0.1288	1
1.6000	3.1000	0.1109	0.0033	0.0004	1.4861	0.1603	1
1.6000	3.2000	0.1109	0.0024	0.0003	1.5262	0.1826	1
1.6000	3.3000	0.1109	0.0017	0.0002	1.5565	0.1955	1
1.6000	3.4000	0.1109	0.0012	0.0001	1.5773	0.1992	1
1.6000	3.5000	0.1109	0.0009	0.0001	1.5891	0.1941	1
1.6000	3.6000	0.1109	0.0006	0.0001	1.5926	0.1810	1
1.6000	3.7000	0.1109	0.0004	0.0000	1.5887	0.1609	1
1.6000	3.8000	0.1109	0.0003	0.0000	1.5786	0.1348	1
1.6000	3.9000	0.1109	0.0002	0.0000	1.5632	0.1038	1
1.7000	0.0000	0.0940	0.3989	0.0375	0.0	0.0	0
1.7000	0.1000	0.0940	0.3970	0.0373	0.0054	0.0000	0
1.7000	0.2000	0.0940	0.3910	0.0368	0.0857	0.0000	0
1.7000	0.3000	0.0940	0.3814	0.0359	0.1732	0.0000	0
1.7000	0.4000	0.0940	0.3683	0.0346	0.2677	0.0000	0
1.7000	0.5000	0.0940	0.3521	0.0331	0.3694	0.0000	0
1.7000	0.6000	0.0940	0.3332	0.0313	0.4808	0.0000	0
1.7000	0.7000	0.0940	0.3123	0.0294	0.5895	0.0000	0
1.7000	0.8000	0.0940	0.2897	0.0272	0.7075	0.0000	0
1.7000	0.9000	0.0940	0.2661	0.0250	0.8291	0.0000	0
1.7000	1.0000	0.0940	0.2420	0.0228	0.9529	0.0196	1
1.7000	1.1000	0.0940	0.2179	0.0205	1.0769	0.1259	1
1.7000	1.2000	0.0940	0.1942	0.0183	1.1982	0.2290	1
1.7000	1.3000	0.0940	0.1714	0.0161	1.3136	0.3255	1
1.7000	1.4000	0.0940	0.1497	0.0141	1.4191	0.4115	1
1.7000	1.5000	0.0940	0.1295	0.0122	1.5102	0.4830	1
1.7000	1.6000	0.0940	0.1109	0.0104	1.5830	0.5358	1
1.7000	1.7000	0.0940	0.0940	0.0088	1.6344	0.5672	1
1.7000	1.8000	0.0940	0.0790	0.0074	1.6634	0.5760	1
1.7000	1.9000	0.0940	0.0656	0.0062	1.6707	0.5632	1
1.7000	2.0000	0.0940	0.0540	0.0051	1.6591	0.5316	1
1.7000	2.1000	0.0940	0.0440	0.0041	1.6323	0.4848	1
1.7000	2.2000	0.0940	0.0355	0.0033	1.5944	0.4270	1
1.7000	2.3000	0.0940	0.0283	0.0027	1.5489	0.3619	1
1.7000	2.4000	0.0940	0.0224	0.0021	1.4989	0.2926	1
1.7000	2.5000	0.0940	0.0175	0.0016	1.4468	0.2213	1
1.7000	2.6000	0.0940	0.0136	0.0013	1.3943	0.1498	1
1.7000	2.7000	0.0940	0.0104	0.0010	1.3424	0.0792	1
1.7000	2.8000	0.0940	0.0079	0.0007	1.2919	0.0103	1
1.7000	2.9000	0.0940	0.0060	0.0006	1.3327	0.0329	1
1.7000	3.0000	0.0940	0.0044	0.0004	1.4048	0.0871	1
1.7000	3.1000	0.0940	0.0033	0.0003	1.4695	0.1343	1
1.7000	3.2000	0.0940	0.0024	0.0002	1.5261	0.1735	1
1.7000	3.3000	0.0940	0.0017	0.0002	1.5736	0.2040	1
1.7000	3.4000	0.0940	0.0012	0.0001	1.6116	0.2253	1
1.7000	3.5000	0.0940	0.0009	0.0001	1.6400	0.2373	1
1.7000	3.6000	0.0940	0.0006	0.0001	1.6590	0.2400	1
1.7000	3.7000	0.0940	0.0004	0.0000	1.6689	0.2340	1
1.7000	3.8000	0.0940	0.0003	0.0000	1.6706	0.2201	1
1.7000	3.9000	0.0940	0.0002	0.0000	1.6651	0.1991	1
1.8000	0.0000	0.0790	0.3989	0.0315	0.0	0.0	0
1.8000	0.1000	0.0790	0.3970	0.0313	0.0089	0.0000	0
1.8000	0.2000	0.0790	0.3910	0.0309	0.0859	0.0000	0
1.8000	0.3000	0.0790	0.3814	0.0301	0.1696	0.0000	0
1.8000	0.4000	0.0790	0.3683	0.0291	0.2629	0.0000	0
1.8000	0.5000	0.0790	0.3521	0.0278	0.3885	0.0000	0
1.8000	0.6000	0.0790	0.3332	0.0263	0.5063	0.0000	0
1.8000	0.7000	0.0790	0.3123	0.0247	0.6083	0.0000	0
1.8000	0.8000	0.0790	0.2897	0.0229	0.6860	0.0000	0
1.8000	0.9000	0.0790	0.2661	0.0210	0.7989	0.0000	0
1.8000	1.0000	0.0790	0.2420	0.0191	0.9201	0.0000	0
1.8000	1.1000	0.0790	0.2179	0.0172	1.0431	0.0646	1
1.8000	1.2000	0.0790	0.1942	0.0153	1.1659	0.1704	1
1.8000	1.3000	0.0790	0.1714	0.0135	1.2858	0.2728	1
1.8000	1.4000	0.0790	0.1497	0.0118	1.3996	0.3685	1
1.8000	1.5000	0.0790	0.1295	0.0102	1.5033	0.4537	1
1.8000	1.6000	0.0790	0.1109	0.0088	1.5926	0.5242	1
1.8000	1.7000	0.0790	0.0940	0.0074	1.6634	0.5760	1
1.8000	1.8000	0.0790	0.0790	0.0062	1.7128	0.6064	1
1.8000	1.9000	0.0790	0.0656	0.0052	1.7398	0.6142	1
1.8000	2.0000	0.0790	0.0540	0.0043	1.7451	0.6004	1
1.8000	2.1000	0.0790	0.0440	0.0035	1.7315	0.5677	1
1.8000	2.2000	0.0790	0.0355	0.0028	1.7027	0.5200	1
1.8000	2.3000	0.0790	0.0283	0.0022	1.6627	0.4612	1
1.8000	2.4000	0.0790	0.0224	0.0018	1.6153	0.3952	1
1.8000	2.5000	0.0790	0.0175	0.0014	1.5635	0.3249	1
1.8000	2.6000	0.0790	0.0136	0.0011	1.5096	0.2527	1
1.8000	2.7000	0.0790	0.0104	0.0008	1.4553	0.1803	1
1.8000	2.8000	0.0790	0.0079	0.0006	1.4017	0.1089	1
1.8000	2.9000	0.0790	0.0060	0.0005	1.3496	0.0392	1
1.8000	3.0000	0.0790	0.0044	0.0003	1.3467	0.0189	1
1.8000	3.1000	0.0790	0.0033	0.0003	1.4230	0.0781	1
1.8000	3.2000	0.0790	0.0024	0.0002	1.4931	0.1313	1
1.8000	3.3000	0.0790	0.0017	0.0001	1.5559	0.1775	1
1.8000	3.4000	0.0790	0.0012	0.0001	1.6105	0.2158	1
1.8000	3.5000	0.0790	0.0009	0.0001	1.6562	0.2453	1
1.8000	3.6000	0.0790	0.0006	0.0000	1.6924	0.2657	1
1.8000	3.7000	0.0790	0.0004	0.0000	1.7191	0.2768	1
1.8000	3.8000	0.0790	0.0003	0.0000	1.7363	0.2787	1
1.8000	3.9000	0.0790	0.0002	0.0000	1.7446	0.2719	1
1.9000	0.0000	0.0656	0.3989	0.0262	0.0	0.0	0
1.9000	0.1000	0.0656	0.3970	0.0260	0.0118	0.0000	0
1.9000	0.2000	0.0656	0.3910	0.0257	0.0856	0.0000	0
1.9000	0.3000	0.0656	0.3814	0.0250	0.1656	0.0000	0
1.9000	0.4000	0.0656	0.3683	0.0242	0.2750	0.0000	0
1.9000	0.5000	0.0656	0.3521	0.0231	0.4023	0.0000	0
1.9000	0.6000	0.0656	0.3332	0.0219	0.5246	0.0000	0
1.9000	0.7000	0.0656	0.3123	0.0205	0.6350	0.0000	0
1.9000	0.8000	0.0656	0.2897	0.0190	0.7251	0.0000	0
1.9000	0.9000	0.0656	0.2661	0.0175	0.7868	0.0000	0
1.9000	1.0000	0.0656	0.2420	0.0159	0.8860	0.0000	0
1.9000	1.1000	0.0656	0.2179	0.0143	1.0065	0.0011	1
1.9000	1.2000	0.0656	0.1942	0.0127	1.1286	0.1074	1
1.9000	1.3000	0.0656	0.1714	0.0112	1.2503	0.2126	1
1.9000	1.4000	0.0656	0.1497	0.0098	1.3689	0.3143	1
1.9000	1.5000	0.0656	0.1295	0.0085	1.4812	0.4092	1
1.9000	1.6000	0.0656	0.1109	0.0073	1.5832	0.4936	1
1.9000	1.7000	0.0656	0.0940	0.0062	1.6707	0.5632	1
1.9000	1.8000	0.0656	0.0790	0.0052	1.7398	0.6142	1
1.9000	1.9000	0.0656	0.0656	0.0043	1.7874	0.6437	1
1.9000	2.0000	0.0656	0.0540	0.0035	1.8125	0.6506	1
1.9000	2.1000	0.0656	0.0440	0.0029	1.8159	0.6359	1
1.9000	2.2000	0.0656	0.0355	0.0023	1.8005	0.6023	1
1.9000	2.3000	0.0656	0.0283	0.0019	1.7699	0.5536	1
1.9000	2.4000	0.0656	0.0224	0.0015	1.7282	0.4939	1
1.9000	2.5000	0.0656	0.0175	0.0012	1.6790	0.4270	1
1.9000	2.6000	0.0656	0.0136	0.0009	1.6255	0.3559	1
1.9000	2.7000	0.0656	0.0104	0.0007	1.5700	0.2828	1
1.9000	2.8000	0.0656	0.0079	0.0005	1.5140	0.2096	1
1.9000	2.9000	0.0656	0.0060	0.0004	1.4589	0.1374	1
1.9000	3.0000	0.0656	0.0044	0.0003	1.4053	0.0670	1
1.9000	3.1000	0.0656	0.0033	0.0002	1.3542	0.0000	0
1.9000	3.2000	0.0656	0.0024	0.0002	1.4337	0.0624	1
1.9000	3.3000	0.0656	0.0017	0.0001	1.5082	0.1207	1
1.9000	3.4000	0.0656	0.0012	0.0001	1.5764	0.1730	1
1.9000	3.5000	0.0656	0.0009	0.0001	1.6375	0.2183	1
1.9000	3.6000	0.0656	0.0006	0.0000	1.6904	0.2557	1
1.9000	3.7000	0.0656	0.0004	0.0000	1.7344	0.2844	1
1.9000	3.8000	0.0656	0.0003	0.0000	1.7690	0.3040	1
1.9000	3.9000	0.0656	0.0002	0.0000	1.7941	0.3143	1
2.0000	0.0000	0.0540	0.3989	0.0215	0.0	0.0	0
2.0000	0.1000	0.0540	0.3970	0.0214	0.0141	0.0000	0
2.0000	0.2000	0.0540	0.3910	0.0211	0.0849	0.0000	0
2.0000	0.3000	0.0540	0.3814	0.0206	0.1615	0.0000	0
2.0000	0.4000	0.0540	0.3683	0.0199	0.2836	0.0000	0
2.0000	0.5000	0.0540	0.3521	0.0190	0.4115	0.0000	0
2.0000	0.6000	0.0540	0.3332	0.0180	0.5370	0.0000	0
2.0000	0.7000	0.0540	0.3123	0.0169	0.6540	0.0000	0
2.0000	0.8000	0.0540	0.2897	0.0156	0.7546	0.0000	0
2.0000	0.9000	0.0540	0.2661	0.0144	0.8304	0.0000	0
2.0000	1.0000	0.0540	0.2420	0.0131	0.8747	0.0000	0
2.0000	1.1000	0.0540	0.2179	0.0118	0.9689	0.0000	0
2.0000	1.2000	0.0540	0.1942	0.0105	1.0888	0.0422	1
2.0000	1.3000	0.0540	0.1714	0.0093	1.2099	0.1480	1
2.0000	1.4000	0.0540	0.1497	0.0081	1.3304	0.2527	1
2.0000	1.5000	0.0540	0.1295	0.0070	1.4477	0.3537	1
2.0000	1.6000	0.0540	0.1109	0.0060	1.5586	0.4480	1
2.0000	1.7000	0.0540	0.0940	0.0051	1.6591	0.5316	1
2.0000	1.8000	0.0540	0.0790	0.0043	1.7451	0.6004	1
2.0000	1.9000	0.0540	0.0656	0.0035	1.8125	0.6506	1
2.0000	2.0000	0.0540	0.0540	0.0029	1.8584	0.6792	1
2.0000	2.1000	0.0540	0.0440	0.0024	1.8818	0.6853	1
2.0000	2.2000	0.0540	0.0355	0.0019	1.8836	0.6697	1
2.0000	2.3000	0.0540	0.0283	0.0015	1.8665	0.6353	1
2.0000	2.4000	0.0540	0.0224	0.0012	1.8342	0.5858	1
2.0000	2.5000	0.0540	0.0175	0.0009	1.7909	0.5253	1
2.0000	2.6000	0.0540	0.0136	0.0007	1.7402	0.4576	1
2.0000	2.7000	0.0540	0.0104	0.0006	1.6851	0.3856	1
2.0000	2.8000	0.0540	0.0079	0.0004	1.6280	0.3119	1
2.0000	2.9000	0.0540	0.0060	0.0003	1.5706	0.2379	1
2.0000	3.0000	0.0540	0.0044	0.0002	1.5140	0.1650	1
2.0000	3.1000	0.0540	0.0033	0.0002	1.4591	0.0939	1
2.0000	3.2000	0.0540	0.0024	0.0001	1.4061	0.0250	1
2.0000	3.3000	0.0540	0.0017	0.0001	1.4381	0.0412	1
2.0000	3.4000	0.0540	0.0012	0.0001	1.5159	0.1035	1
2.0000	3.5000	0.0540	0.0009	0.0000	1.5887	0.1609	1
2.0000	3.6000	0.0540	0.0006	0.0000	1.6553	0.2124	1
2.0000	3.7000	0.0540	0.0004	0.0000	1.7148	0.2569	1
2.0000	3.8000	0.0540	0.0003	0.0000	1.7661	0.2936	1
2.0000	3.9000	0.0540	0.0002	0.0000	1.8086	0.3216	1
2.1000	0.0000	0.0440	0.3989	0.0175	0.0	0.0	0
2.1000	0.1000	0.0440	0.3970	0.0175	0.0160	0.0000	0
2.1000	0.2000	0.0440	0.3910	0.0172	0.0840	0.0000	0
2.1000	0.3000	0.0440	0.3814	0.0168	0.1651	0.0000	0
2.1000	0.4000	0.0440	0.3683	0.0162	0.2895	0.0000	0
2.1000	0.5000	0.0440	0.3521	0.0155	0.4171	0.0000	0
2.1000	0.6000	0.0440	0.3332	0.0147	0.5444	0.0000	0
2.1000	0.7000	0.0440	0.3123	0.0137	0.6663	0.0000	0
2.1000	0.8000	0.0440	0.2897	0.0127	0.7756	0.0000	0
2.1000	0.9000	0.0440	0.2661	0.0117	0.8640	0.0000	0
2.1000	1.0000	0.0440	0.2420	0.0106	0.9238	0.0000	0
2.1000	1.1000	0.0440	0.2179	0.0096	0.9497	0.0000	0
2.1000	1.2000	0.0440	0.1942	0.0085	1.0479	0.0000	0
2.1000	1.3000	0.0440	0.1714	0.0075	1.1671	0.0814	1
2.1000	1.4000	0.0440	0.1497	0.0066	1.2873	0.1867	1
2.1000	1.5000	0.0440	0.1295	0.0057	1.4067	0.2908	1
2.1000	1.6000	0.0440	0.1109	0.0049	1.5228	0.3913	1
2.1000	1.7000	0.0440	0.0940	0.0041	1.6323	0.4848	1
2.1000	1.8000	0.0440	0.0790	0.0035	1.7315	0.5677	1
2.1000	1.9000	0.0440	0.0656	0.0029	1.8159	0.6359	1
2.1000	2.0000	0.0440	0.0540	0.0024	1.8818	0.6853	1
2.1000	2.1000	0.0440	0.0440	0.0019	1.9263	0.7131	1
2.1000	2.2000	0.0440	0.0355	0.0016	1.9481	0.7184	1
2.1000	2.3000	0.0440	0.0283	0.0012	1.9484	0.7021	1
2.1000	2.4000	0.0440	0.0224	0.0010	1.9297	0.6669	1
2.1000	2.5000	0.0440	0.0175	0.0008	1.8960	0.6166	1
2.1000	2.6000	0.0440	0.0136	0.0006	1.8511	0.5554	1
2.1000	2.7000	0.0440	0.0104	0.0005	1.7989	0.4869	1
2.1000	2.8000	0.0440	0.0079	0.0003	1.7424	0.4143	1
2.1000	2.9000	0.0440	0.0060	0.0003	1.6839	0.3398	1
2.1000	3.0000	0.0440	0.0044	0.0002	1.6252	0.2652	1
2.1000	3.1000	0.0440	0.0033	0.0001	1.5673	0.1916	1
2.1000	3.2000	0.0440	0.0024	0.0001	1.5110	0.1199	1
2.1000	3.3000	0.0440	0.0017	0.0001	1.4568	0.0503	1
2.1000	3.4000	0.0440	0.0012	0.0001	1.4371	0.0155	1
2.1000	3.5000	0.0440	0.0009	0.0000	1.5175	0.0809	1
2.1000	3.6000	0.0440	0.0006	0.0000	1.5938	0.1424	1
2.1000	3.7000	0.0440	0.0004	0.0000	1.6651	0.1991	1
2.1000	3.8000	0.0440	0.0003	0.0000	1.7302	0.2499	1
2.1000	3.9000	0.0440	0.0002	0.0000	1.7882	0.2937	1
2.2000	0.0000	0.0355	0.3989	0.0142	0.0	0.0	0
2.2000	0.1000	0.0355	0.3970	0.0141	0.0175	0.0000	0
2.2000	0.2000	0.0355	0.3910	0.0139	0.0828	0.0000	0
2.2000	0.3000	0.0355	0.3814	0.0135	0.1706	0.0000	0
2.2000	0.4000	0.0355	0.3683	0.0131	0.2931	0.0000	0
2.2000	0.5000	0.0355	0.3521	0.0125	0.4198	0.0000	0
2.2000	0.6000	0.0355	0.3332	0.0118	0.5478	0.0000	0
2.2000	0.7000	0.0355	0.3123	0.0111	0.6730	0.0000	0
2.2000	0.8000	0.0355	0.2897	0.0103	0.7891	0.0000	0
2.2000	0.9000	0.0355	0.2661	0.0094	0.8884	0.0000	0
2.2000	1.0000	0.0355	0.2420	0.0086	0.9625	0.0000	0
2.2000	1.1000	0.0355	0.2179	0.0077	1.0047	0.0000	0
2.2000	1.2000	0.0355	0.1942	0.0069	1.0123	0.0000	0
2.2000	1.3000	0.0355	0.1714	0.0061	1.1234	0.0143	1
2.2000	1.4000	0.0355	0.1497	0.0053	1.2417	0.1187	1
2.2000	1.5000	0.0355	0.1295	0.0046	1.3610	0.2236	1
2.2000	1.6000	0.0355	0.1109	0.0039	1.4794	0.3272	1
2.2000	1.7000	0.0355	0.0940	0.0033	1.5944	0.4270	1
2.2000	1.8000	0.0355	0.0790	0.0028	1.7027	0.5200	1
2.2000	1.9000	0.0355	0.0656	0.0023	1.8005	0.6023	1
2.2000	2.0000	0.0355	0.0540	0.0019	1.8836	0.6697	1
2.2000	2.1000	0.0355	0.0440	0.0016	1.9481	0.7184	1
2.2000	2.2000	0.0355	0.0355	0.0013	1.9912	0.7456	1
2.2000	2.3000	0.0355	0.0283	0.0010	2.0116	0.7502	1
2.2000	2.4000	0.0355	0.0224	0.0008	2.0104	0.7331	1
2.2000	2.5000	0.0355	0.0175	0.0006	1.9904	0.6972	1
2.2000	2.6000	0.0355	0.0136	0.0005	1.9552	0.6463	1
2.2000	2.7000	0.0355	0.0104	0.0004	1.9090	0.5844	1
2.2000	2.8000	0.0355	0.0079	0.0003	1.8555	0.5152	1
2.2000	2.9000	0.0355	0.0060	0.0002	1.7976	0.4419	1
2.2000	3.0000	0.0355	0.0044	0.0002	1.7379	0.3668	1
2.2000	3.1000	0.0355	0.0033	0.0001	1.6779	0.2916	1
2.2000	3.2000	0.0355	0.0024	0.0001	1.6187	0.2174	1
2.2000	3.3000	0.0355	0.0017	0.0001	1.5613	0.1450	1
2.2000	3.4000	0.0355	0.0012	0.0000	1.5059	0.0749	1
2.2000	3.5000	0.0355	0.0009	0.0000	1.4529	0.0073	1
2.2000	3.6000	0.0355	0.0006	0.0000	1.5140	0.0539	1
2.2000	3.7000	0.0355	0.0004	0.0000	1.5929	0.1186	1
2.2000	3.8000	0.0355	0.0003	0.0000	1.6678	0.1794	1
2.2000	3.9000	0.0355	0.0002	0.0000	1.7377	0.2354	1
2.3000	0.0000	0.0283	0.3989	0.0113	0.0	0.0	0
2.3000	0.1000	0.0283	0.3970	0.0112	0.0187	0.0000	0
2.3000	0.2000	0.0283	0.3910	0.0111	0.0816	0.0000	0
2.3000	0.3000	0.0283	0.3814	0.0108	0.1747	0.0000	0
2.3000	0.4000	0.0283	0.3683	0.0104	0.2949	0.0000	0
2.3000	0.5000	0.0283	0.3521	0.0100	0.4201	0.0000	0
2.3000	0.6000	0.0283	0.3332	0.0094	0.5480	0.0000	0
2.3000	0.7000	0.0283	0.3123	0.0088	0.6751	0.0000	0
2.3000	0.8000	0.0283	0.2897	0.0082	0.7963	0.0000	0
2.3000	0.9000	0.0283	0.2661	0.0075	0.9045	0.0000	0
2.3000	1.0000	0.0283	0.2420	0.0069	0.9915	0.0000	0
2.3000	1.1000	0.0283	0.2179	0.0062	1.0495	0.0000	0
2.3000	1.2000	0.0283	0.1942	0.0055	1.0734	0.0000	0
2.3000	1.3000	0.0283	0.1714	0.0049	1.0801	0.0000	0
2.3000	1.4000	0.0283	0.1497	0.0042	1.1955	0.0504	1
2.3000	1.5000	0.0283	0.1295	0.0037	1.3131	0.1544	1
2.3000	1.6000	0.0283	0.1109	0.0031	1.4315	0.2588	1
2.3000	1.7000	0.0283	0.0940	0.0027	1.5489	0.3619	1
2.3000	1.8000	0.0283	0.0790	0.0022	1.6627	0.4612	1
2.3000	1.9000	0.0283	0.0656	0.0019	1.7699	0.5536	1
2.3000	2.0000	0.0283	0.0540	0.0015	1.8665	0.6353	1
2.3000	2.1000	0.0283	0.0440	0.0012	1.9484	0.7021	1
2.3000	2.2000	0.0283	0.0355	0.0010	2.0116	0.7502	1
2.3000	2.3000	0.0283	0.0283	0.0008	2.0534	0.7767	1
2.3000	2.4000	0.0283	0.0224	0.0006	2.0725	0.7806	1
2.3000	2.5000	0.0283	0.0175	0.0005	2.0700	0.7629	1
2.3000	2.6000	0.0283	0.0136	0.0004	2.0487	0.7264	1
2.3000	2.7000	0.0283	0.0104	0.0003	2.0122	0.6748	1
2.3000	2.8000	0.0283	0.0079	0.0002	1.9648	0.6122	1
2.3000	2.9000	0.0283	0.0060	0.0002	1.9100	0.5425	1
2.3000	3.0000	0.0283	0.0044	0.0001	1.8509	0.4686	1
2.3000	3.1000	0.0283	0.0033	0.0001	1.7900	0.3928	1
2.3000	3.2000	0.0283	0.0024	0.0001	1.7288	0.3170	1
2.3000	3.3000	0.0283	0.0017	0.0000	1.6685	0.2423	1
2.3000	3.4000	0.0283	0.0012	0.0000	1.6099	0.1693	1
2.3000	3.5000	0.0283	0.0009	0.0000	1.5535	0.0987	1
2.3000	3.6000	0.0283	0.0006	0.0000	1.4995	0.0306	1
2.3000	3.7000	0.0283	0.0004	0.0000	1.5063	0.0235	1
2.3000	3.8000	0.0283	0.0003	0.0000	1.5870	0.0904	1
2.3000	3.9000	0.0283	0.0002	0.0000	1.6646	0.1545	1
2.4000	0.0000	0.0224	0.3989	0.0089	0.0	0.0	0
2.4000	0.1000	0.0224	0.3970	0.0089	0.0197	0.0000	0
2.4000	0.2000	0.0224	0.3910	0.0088	0.0802	0.0000	0
2.4000	0.3000	0.0224	0.3814	0.0085	0.1775	0.0000	0
2.4000	0.4000	0.0224	0.3683	0.0082	0.2953	0.0000	0
2.4000	0.5000	0.0224	0.3521	0.0079	0.4186	0.0000	0
2.4000	0.6000	0.0224	0.3332	0.0075	0.5456	0.0000	0
2.4000	0.7000	0.0224	0.3123	0.0070	0.6735	0.0000	0
2.4000	0.8000	0.0224	0.2897	0.0065	0.7982	0.0000	0
2.4000	0.9000	0.0224	0.2661	0.0060	0.9134	0.0000	0
2.4000	1.0000	0.0224	0.2420	0.0054	1.0115	0.0000	0
2.4000	1.1000	0.0224	0.2179	0.0049	1.0841	0.0000	0
2.4000	1.2000	0.0224	0.1942	0.0043	1.1245	0.0000	0
2.4000	1.3000	0.0224	0.1714	0.0038	1.1301	0.0000	0
2.4000	1.4000	0.0224	0.1497	0.0034	1.1497	0.0000	0
2.4000	1.5000	0.0224	0.1295	0.0029	1.2646	0.0849	1
2.4000	1.6000	0.0224	0.1109	0.0025	1.3814	0.1886	1
2.4000	1.7000	0.0224	0.0940	0.0021	1.4989	0.2926	1
2.4000	1.8000	0.0224	0.0790	0.0018	1.6153	0.3952	1
2.4000	1.9000	0.0224	0.0656	0.0015	1.7282	0.4939	1
2.4000	2.0000	0.0224	0.0540	0.0012	1.8342	0.5858	1
2.4000	2.1000	0.0224	0.0440	0.0010	1.9297	0.6669	1
2.4000	2.2000	0.0224	0.0355	0.0008	2.0104	0.7331	1
2.4000	2.3000	0.0224	0.0283	0.0006	2.0725	0.7806	1
2.4000	2.4000	0.0224	0.0224	0.0005	2.1131	0.8065	1
2.4000	2.5000	0.0224	0.0175	0.0004	2.1310	0.8098	1
2.4000	2.6000	0.0224	0.0136	0.0003	2.1273	0.7915	1
2.4000	2.7000	0.0224	0.0104	0.0002	2.1048	0.7544	1
2.4000	2.8000	0.0224	0.0079	0.0002	2.0671	0.7022	1
2.4000	2.9000	0.0224	0.0060	0.0001	2.0185	0.6391	1
2.4000	3.0000	0.0224	0.0044	0.0001	1.9626	0.5688	1
2.4000	3.1000	0.0224	0.0033	0.0001	1.9024	0.4943	1
2.4000	3.2000	0.0224	0.0024	0.0001	1.8403	0.4180	1
2.4000	3.3000	0.0224	0.0017	0.0000	1.7780	0.3416	1
2.4000	3.4000	0.0224	0.0012	0.0000	1.7167	0.2664	1
2.4000	3.5000	0.0224	0.0009	0.0000	1.6571	0.1929	1
2.4000	3.6000	0.0224	0.0006	0.0000	1.5997	0.1218	1
2.4000	3.7000	0.0224	0.0004	0.0000	1.5447	0.0532	1
2.4000	3.8000	0.0224	0.0003	0.0000	1.4953	0.0000	0
2.4000	3.9000	0.0224	0.0002	0.0000	1.5771	0.0589	1
2.5000	0.0000	0.0175	0.3989	0.0070	0.0	0.0	0
2.5000	0.1000	0.0175	0.3970	0.0070	0.0204	0.0000	0
2.5000	0.2000	0.0175	0.3910	0.0069	0.0788	0.0000	0
2.5000	0.3000	0.0175	0.3814	0.0067	0.1793	0.0000	0
2.5000	0.4000	0.0175	0.3683	0.0065	0.2946	0.0000	0
2.5000	0.5000	0.0175	0.3521	0.0062	0.4156	0.0000	0
2.5000	0.6000	0.0175	0.3332	0.0058	0.5411	0.0000	0
2.5000	0.7000	0.0175	0.3123	0.0055	0.6690	0.0000	0
2.5000	0.8000	0.0175	0.2897	0.0051	0.7958	0.0000	0
2.5000	0.9000	0.0175	0.2661	0.0047	0.9162	0.0000	0
2.5000	1.0000	0.0175	0.2420	0.0042	1.0234	0.0000	0
2.5000	1.1000	0.0175	0.2179	0.0038	1.1091	0.0000	0
2.5000	1.2000	0.0175	0.1942	0.0034	1.1655	0.0000	1
2.5000	1.3000	0.0175	0.1714	0.0030	1.1877	0.0111	1
2.5000	1.4000	0.0175	0.1497	0.0026	1.1755	0.0000	0
2.5000	1.5000	0.0175	0.1295	0.0023	1.2166	0.0163	1
2.5000	1.6000	0.0175	0.1109	0.0019	1.3307	0.1180	1
2.5000	1.7000	0.0175	0.0940	0.0016	1.4468	0.2213	1
2.5000	1.8000	0.0175	0.0790	0.0014	1.5635	0.3249	1
2.5000	1.9000	0.0175	0.0656	0.0012	1.6790	0.4270	1
2.5000	2.0000	0.0175	0.0540	0.0009	1.7909	0.5253	1
2.5000	2.1000	0.0175	0.0440	0.0008	1.8960	0.6166	1
2.5000	2.2000	0.0175	0.0355	0.0006	1.9904	0.6972	1
2.5000	2.3000	0.0175	0.0283	0.0005	2.0700	0.7629	1
2.5000	2.4000	0.0175	0.0224	0.0004	2.1310	0.8098	1
2.5000	2.5000	0.0175	0.0175	0.0003	2.1704	0.8352	1
2.5000	2.6000	0.0175	0.0136	0.0002	2.1873	0.8380	1
2.5000	2.7000	0.0175	0.0104	0.0002	2.1825	0.8191	1
2.5000	2.8000	0.0175	0.0079	0.0001	2.1588	0.7814	1
2.5000	2.9000	0.0175	0.0060	0.0001	2.1201	0.7287	1
2.5000	3.0000	0.0175	0.0044	0.0001	2.0704	0.6650	1
2.5000	3.1000	0.0175	0.0033	0.0001	2.0134	0.5942	1
2.5000	3.2000	0.0175	0.0024	0.0000	1.9521	0.5192	1
2.5000	3.3000	0.0175	0.0017	0.0000	1.8890	0.4424	1
2.5000	3.4000	0.0175	0.0012	0.0000	1.8257	0.3655	1
2.5000	3.5000	0.0175	0.0009	0.0000	1.7634	0.2897	1
2.5000	3.6000	0.0175	0.0006	0.0000	1.7029	0.2158	1
2.5000	3.7000	0.0175	0.0004	0.0000	1.6445	0.1442	1
2.5000	3.8000	0.0175	0.0003	0.0000	1.5885	0.0751	1
2.5000	3.9000	0.0175	0.0002	0.0000	1.5352	0.0088	1
2.6000	0.0000	0.0136	0.3989	0.0054	0.0	0.0	0
2.6000	0.1000	0.0136	0.3970	0.0054	0.0210	0.0000	0
2.6000	0.2000	0.0136	0.3910	0.0053	0.0774	0.0000	0
2.6000	0.3000	0.0136	0.3814	0.0052	0.1803	0.0000	0
2.6000	0.4000	0.0136	0.3683	0.0050	0.2929	0.0000	0
2.6000	0.5000	0.0136	0.3521	0.0048	0.4115	0.0000	0
2.6000	0.6000	0.0136	0.3332	0.0045	0.5352	0.0000	0
2.6000	0.7000	0.0136	0.3123	0.0042	0.6622	0.0000	0
2.6000	0.8000	0.0136	0.2897	0.0039	0.7899	0.0000	0
2.6000	0.9000	0.0136	0.2661	0.0036	0.9140	0.0000	0
2.6000	1.0000	0.0136	0.2420	0.0033	1.0284	0.0000	0
2.6000	1.1000	0.0136	0.2179	0.0030	1.1253	0.0000	0
2.6000	1.2000	0.0136	0.1942	0.0026	1.1966	0.0088	1
2.6000	1.3000	0.0136	0.1714	0.0023	1.2355	0.0373	1
2.6000	1.4000	0.0136	0.1497	0.0020	1.2394	0.0302	1
2.6000	1.5000	0.0136	0.1295	0.0018	1.2106	0.0000	0
2.6000	1.6000	0.0136	0.1109	0.0015	1.2807	0.0484	1
2.6000	1.7000	0.0136	0.0940	0.0013	1.3943	0.1498	1
2.6000	1.8000	0.0136	0.0790	0.0011	1.5096	0.2527	1
2.6000	1.9000	0.0136	0.0656	0.0009	1.6255	0.3559	1
2.6000	2.0000	0.0136	0.0540	0.0007	1.7402	0.4576	1
2.6000	2.1000	0.0136	0.0440	0.0006	1.8511	0.5554	1
2.6000	2.2000	0.0136	0.0355	0.0005	1.9552	0.6463	1
2.6000	2.3000	0.0136	0.0283	0.0004	2.0487	0.7264	1
2.6000	2.4000	0.0136	0.0224	0.0003	2.1273	0.7915	1
2.6000	2.5000	0.0136	0.0175	0.0002	2.1873	0.8380	1
2.6000	2.6000	0.0136	0.0136	0.0002	2.2257	0.8628	1
2.6000	2.7000	0.0136	0.0104	0.0001	2.2415	0.8651	1
2.6000	2.8000	0.0136	0.0079	0.0001	2.2357	0.8457	1
2.6000	2.9000	0.0136	0.0060	0.0001	2.2110	0.8075	1
2.6000	3.0000	0.0136	0.0044	0.0001	2.1712	0.7543	1
2.6000	3.1000	0.0136	0.0033	0.0000	2.1205	0.6901	1
2.6000	3.2000	0.0136	0.0024	0.0000	2.0625	0.6187	1
2.6000	3.3000	0.0136	0.0017	0.0000	2.0003	0.5432	1
2.6000	3.4000	0.0136	0.0012	0.0000	1.9362	0.4660	1
2.6000	3.5000	0.0136	0.0009	0.0000	1.8720	0.3886	1
2.6000	3.6000	0.0136	0.0006	0.0000	1.8087	0.3124	1
2.6000	3.7000	0.0136	0.0004	0.0000	1.7473	0.2380	1
2.6000	3.8000	0.0136	0.0003	0.0000	1.6880	0.1659	1
2.6000	3.9000	0.0136	0.0002	0.0000	1.6312	0.0965	1
2.7000	0.0000	0.0104	0.3989	0.0042	0.0	0.0	0
2.7000	0.1000	0.0104	0.3970	0.0041	0.0215	0.0000	0
2.7000	0.2000	0.0104	0.3910	0.0041	0.0771	0.0000	0
2.7000	0.3000	0.0104	0.3814	0.0040	0.1807	0.0000	0
2.7000	0.4000	0.0104	0.3683	0.0038	0.2906	0.0000	0
2.7000	0.5000	0.0104	0.3521	0.0037	0.4066	0.0000	0
2.7000	0.6000	0.0104	0.3332	0.0035	0.5281	0.0000	0
2.7000	0.7000	0.0104	0.3123	0.0033	0.6537	0.0000	0
2.7000	0.8000	0.0104	0.2897	0.0030	0.7814	0.0000	0
2.7000	0.9000	0.0104	0.2661	0.0028	0.9077	0.0000	0
2.7000	1.0000	0.0104	0.2420	0.0025	1.0275	0.0000	0
2.7000	1.1000	0.0104	0.2179	0.0023	1.1337	0.0000	0
2.7000	1.2000	0.0104	0.1942	0.0020	1.2182	0.0087	1
2.7000	1.3000	0.0104	0.1714	0.0018	1.2733	0.0539	1
2.7000	1.4000	0.0104	0.1497	0.0016	1.2939	0.0642	1
2.7000	1.5000	0.0104	0.1295	0.0013	1.2801	0.0396	1
2.7000	1.6000	0.0104	0.1109	0.0012	1.2365	0.0000	0
2.7000	1.7000	0.0104	0.0940	0.0010	1.3424	0.0792	1
2.7000	1.8000	0.0104	0.0790	0.0008	1.4553	0.1803	1
2.7000	1.9000	0.0104	0.0656	0.0007	1.5700	0.2828	1
2.7000	2.0000	0.0104	0.0540	0.0006	1.6851	0.3856	1
2.7000	2.1000	0.0104	0.0440	0.0005	1.7989	0.4869	1
2.7000	2.2000	0.0104	0.0355	0.0004	1.9090	0.5844	1
2.7000	2.3000	0.0104	0.0283	0.0003	2.0122	0.6748	1
2.7000	2.4000	0.0104	0.0224	0.0002	2.1048	0.7544	1
2.7000	2.5000	0.0104	0.0175	0.0002	2.1825	0.8191	1
2.7000	2.6000	0.0104	0.0136	0.0001	2.2415	0.8651	1
2.7000	2.7000	0.0104	0.0104	0.0001	2.2789	0.8895	1
2.7000	2.8000	0.0104	0.0079	0.0001	2.2938	0.8912	1
2.7000	2.9000	0.0104	0.0060	0.0001	2.2870	0.8714	1
2.7000	3.0000	0.0104	0.0044	0.0000	2.2613	0.8327	1
2.7000	3.1000	0.0104	0.0033	0.0000	2.2206	0.7790	1
2.7000	3.2000	0.0104	0.0024	0.0000	2.1690	0.7143	1
2.7000	3.3000	0.0104	0.0017	0.0000	2.1100	0.6425	1
2.7000	3.4000	0.0104	0.0012	0.0000	2.0469	0.5666	1
2.7000	3.5000	0.0104	0.0009	0.0000	1.9820	0.4888	1
2.7000	3.6000	0.0104	0.0006	0.0000	1.9168	0.4110	1
2.7000	3.7000	0.0104	0.0004	0.0000	1.8527	0.3344	1
2.7000	3.8000	0.0104	0.0003	0.0000	1.7904	0.2596	1
2.7000	3.9000	0.0104	0.0002	0.0000	1.7303	0.1871	1
2.8000	0.0000	0.0079	0.3989	0.0032	0.0	0.0	0
2.8000	0.1000	0.0079	0.3970	0.0031	0.0219	0.0000	0
2.8000	0.2000	0.0079	0.3910	0.0031	0.0795	0.0000	0
2.8000	0.3000	0.0079	0.3814	0.0030	0.1805	0.0000	0
2.8000	0.4000	0.0079	0.3683	0.0029	0.2877	0.0000	0
2.8000	0.5000	0.0079	0.3521	0.0028	0.4010	0.0000	0
2.8000	0.6000	0.0079	0.3332	0.0026	0.5201	0.0000	0
2.8000	0.7000	0.0079	0.3123	0.0025	0.6439	0.0000	0
2.8000	0.8000	0.0079	0.2897	0.0023	0.7709	0.0000	0
2.8000	0.9000	0.0079	0.2661	0.0021	0.8982	0.0000	0
2.8000	1.0000	0.0079	0.2420	0.0019	1.0217	0.0000	0
2.8000	1.1000	0.0079	0.2179	0.0017	1.1353	0.0000	0
2.8000	1.2000	0.0079	0.1942	0.0015	1.2312	0.0004	1
2.8000	1.3000	0.0079	0.1714	0.0014	1.3013	0.0611	1
2.8000	1.4000	0.0079	0.1497	0.0012	1.3388	0.0889	1
2.8000	1.5000	0.0079	0.1295	0.0010	1.3412	0.0811	1
2.8000	1.6000	0.0079	0.1109	0.0009	1.3108	0.0402	1
2.8000	1.7000	0.0079	0.0940	0.0007	1.2919	0.0103	1
2.8000	1.8000	0.0079	0.0790	0.0006	1.4017	0.1089	1
2.8000	1.9000	0.0079	0.0656	0.0005	1.5140	0.2096	1
2.8000	2.0000	0.0079	0.0540	0.0004	1.6280	0.3119	1
2.8000	2.1000	0.0079	0.0440	0.0003	1.7424	0.4143	1
2.8000	2.2000	0.0079	0.0355	0.0003	1.8555	0.5152	1
2.8000	2.3000	0.0079	0.0283	0.0002	1.9648	0.6122	1
2.8000	2.4000	0.0079	0.0224	0.0002	2.0671	0.7022	1
2.8000	2.5000	0.0079	0.0175	0.0001	2.1588	0.7814	1
2.8000	2.6000	0.0079	0.0136	0.0001	2.2357	0.8457	1
2.8000	2.7000	0.0079	0.0104	0.0001	2.2938	0.8912	1
2.8000	2.8000	0.0079	0.0079	0.0001	2.3303	0.9152	1
2.8000	2.9000	0.0079	0.0060	0.0000	2.3443	0.9165	1
2.8000	3.0000	0.0079	0.0044	0.0000	2.3366	0.8962	1
2.8000	3.1000	0.0079	0.0033	0.0000	2.3100	0.8570	1
2.8000	3.2000	0.0079	0.0024	0.0000	2.2685	0.8029	1
2.8000	3.3000	0.0079	0.0017	0.0000	2.2159	0.7378	1
2.8000	3.4000	0.0079	0.0012	0.0000	2.1561	0.6655	1
2.8000	3.5000	0.0079	0.0009	0.0000	2.0921	0.5892	1
2.8000	3.6000	0.0079	0.0006	0.0000	2.0263	0.5110	1
2.8000	3.7000	0.0079	0.0004	0.0000	1.9604	0.4328	1
2.8000	3.8000	0.0079	0.0003	0.0000	1.8955	0.3557	1
2.8000	3.9000	0.0079	0.0002	0.0000	1.8324	0.2805	1
2.9000	0.0000	0.0060	0.3989	0.0024	0.0	0.0	0
2.9000	0.1000	0.0060	0.3970	0.0024	0.0221	0.0000	0
2.9000	0.2000	0.0060	0.3910	0.0023	0.0814	0.0000	0
2.9000	0.3000	0.0060	0.3814	0.0023	0.1798	0.0000	0
2.9000	0.4000	0.0060	0.3683	0.0022	0.2844	0.0000	0
2.9000	0.5000	0.0060	0.3521	0.0021	0.4047	0.0000	0
2.9000	0.6000	0.0060	0.3332	0.0020	0.5276	0.0000	0
2.9000	0.7000	0.0060	0.3123	0.0019	0.6387	0.0000	0
2.9000	0.8000	0.0060	0.2897	0.0017	0.7588	0.0000	0
2.9000	0.9000	0.0060	0.2661	0.0016	0.8863	0.0000	0
2.9000	1.0000	0.0060	0.2420	0.0014	1.0121	0.0000	0
2.9000	1.1000	0.0060	0.2179	0.0013	1.1311	0.0000	0
2.9000	1.2000	0.0060	0.1942	0.0012	1.2365	0.0000	0
2.9000	1.3000	0.0060	0.1714	0.0010	1.3200	0.0595	1
2.9000	1.4000	0.0060	0.1497	0.0009	1.3738	0.1041	1
2.9000	1.5000	0.0060	0.1295	0.0008	1.3931	0.1138	1
2.9000	1.6000	0.0060	0.1109	0.0007	1.3778	0.0885	1
2.9000	1.7000	0.0060	0.0940	0.0006	1.3327	0.0329	1
2.9000	1.8000	0.0060	0.0790	0.0005	1.3496	0.0392	1
2.9000	1.9000	0.0060	0.0656	0.0004	1.4589	0.1374	1
2.9000	2.0000	0.0060	0.0540	0.0003	1.5706	0.2379	1
2.9000	2.1000	0.0060	0.0440	0.0003	1.6839	0.3398	1
2.9000	2.2000	0.0060	0.0355	0.0002	1.7976	0.4419	1
2.9000	2.3000	0.0060	0.0283	0.0002	1.9100	0.5425	1
2.9000	2.4000	0.0060	0.0224	0.0001	2.0185	0.6391	1
2.9000	2.5000	0.0060	0.0175	0.0001	2.1201	0.7287	1
2.9000	2.6000	0.0060	0.0136	0.0001	2.2110	0.8075	1
2.9000	2.7000	0.0060	0.0104	0.0001	2.2870	0.8714	1
2.9000	2.8000	0.0060	0.0079	0.0000	2.3443	0.9165	1
2.9000	2.9000	0.0060	0.0060	0.0000	2.3800	0.9400	1
2.9000	3.0000	0.0060	0.0044	0.0000	2.3931	0.9409	1
2.9000	3.1000	0.0060	0.0033	0.0000	2.3846	0.9202	1
2.9000	3.2000	0.0060	0.0024	0.0000	2.3572	0.8806	1
2.9000	3.3000	0.0060	0.0017	0.0000	2.3148	0.8261	1
2.9000	3.4000	0.0060	0.0012	0.0000	2.2614	0.7606	1
2.9000	3.5000	0.0060	0.0009	0.0000	2.2008	0.6879	1
2.9000	3.6000	0.0060	0.0006	0.0000	2.1360	0.6111	1
2.9000	3.7000	0.0060	0.0004	0.0000	2.0694	0.5326	1
2.9000	3.8000	0.0060	0.0003	0.0000	2.0027	0.4540	1
2.9000	3.9000	0.0060	0.0002	0.0000	1.9370	0.3765	1
3.0000	0.0000	0.0044	0.3989	0.0018	0.0	0.0	0
3.0000	0.1000	0.0044	0.3970	0.0018	0.0223	0.0000	0
3.0000	0.2000	0.0044	0.3910	0.0017	0.0828	0.0000	0
3.0000	0.3000	0.0044	0.3814	0.0017	0.1788	0.0000	0
3.0000	0.4000	0.0044	0.3683	0.0016	0.2829	0.0000	0
3.0000	0.5000	0.0044	0.3521	0.0016	0.4109	0.0000	0
3.0000	0.6000	0.0044	0.3332	0.0015	0.5360	0.0000	0
3.0000	0.7000	0.0044	0.3123	0.0014	0.6519	0.0000	0
3.0000	0.8000	0.0044	0.2897	0.0013	0.7495	0.0000	0
3.0000	0.9000	0.0044	0.2661	0.0012	0.8725	0.0000	0
3.0000	1.0000	0.0044	0.2420	0.0011	0.9994	0.0000	0
3.0000	1.1000	0.0044	0.2179	0.0010	1.1223	0.0000	0
3.0000	1.2000	0.0044	0.1942	0.0009	1.2351	0.0000	0
3.0000	1.3000	0.0044	0.1714	0.0008	1.3301	0.0498	1
3.0000	1.4000	0.0044	0.1497	0.0007	1.3991	0.1101	1
3.0000	1.5000	0.0044	0.1295	0.0006	1.4354	0.1372	1
3.0000	1.6000	0.0044	0.1109	0.0005	1.4365	0.1288	1
3.0000	1.7000	0.0044	0.0940	0.0004	1.4048	0.0871	1
3.0000	1.8000	0.0044	0.0790	0.0003	1.3467	0.0189	1
3.0000	1.9000	0.0044	0.0656	0.0003	1.4053	0.0670	1
3.0000	2.0000	0.0044	0.0540	0.0002	1.5140	0.1650	1
3.0000	2.1000	0.0044	0.0440	0.0002	1.6252	0.2652	1
3.0000	2.2000	0.0044	0.0355	0.0002	1.7379	0.3668	1
3.0000	2.3000	0.0044	0.0283	0.0001	1.8509	0.4686	1
3.0000	2.4000	0.0044	0.0224	0.0001	1.9626	0.5688	1
3.0000	2.5000	0.0044	0.0175	0.0001	2.0704	0.6650	1
3.0000	2.6000	0.0044	0.0136	0.0001	2.1712	0.7543	1
3.0000	2.7000	0.0044	0.0104	0.0000	2.2613	0.8327	1
3.0000	2.8000	0.0044	0.0079	0.0000	2.3366	0.8962	1
3.0000	2.9000	0.0044	0.0060	0.0000	2.3931	0.9409	1
3.0000	3.0000	0.0044	0.0044	0.0000	2.4280	0.9640	1
3.0000	3.1000	0.0044	0.0033	0.0000	2.4403	0.9645	1
3.0000	3.2000	0.0044	0.0024	0.0000	2.4310	0.9434	1
3.0000	3.3000	0.0044	0.0017	0.0000	2.4029	0.9035	1
3.0000	3.4000	0.0044	0.0012	0.0000	2.3597	0.8485	1
3.0000	3.5000	0.0044	0.0009	0.0000	2.3056	0.7826	1
3.0000	3.6000	0.0044	0.0006	0.0000	2.2442	0.7096	1
3.0000	3.7000	0.0044	0.0004	0.0000	2.1786	0.6324	1
3.0000	3.8000	0.0044	0.0003	0.0000	2.1113	0.5535	1
3.0000	3.9000	0.0044	0.0002	0.0000	2.0439	0.4746	1
3.1000	0.0000	0.0033	0.3989	0.0013	0.0	0.0	0
3.1000	0.1000	0.0033	0.3970	0.0013	0.0224	0.0000	0
3.1000	0.2000	0.0033	0.3910	0.0013	0.0840	0.0000	0
3.1000	0.3000	0.0033	0.3814	0.0012	0.1775	0.0000	0
3.1000	0.4000	0.0033	0.3683	0.0012	0.2873	0.0000	0
3.1000	0.5000	0.0033	0.3521	0.0012	0.4153	0.0000	0
3.1000	0.6000	0.0033	0.3332	0.0011	0.5420	0.0000	0
3.1000	0.7000	0.0033	0.3123	0.0010	0.6617	0.0000	0
3.1000	0.8000	0.0033	0.2897	0.0009	0.7663	0.0000	0
3.1000	0.9000	0.0033	0.2661	0.0009	0.8573	0.0000	0
3.1000	1.0000	0.0033	0.2420	0.0008	0.9844	0.0000	0
3.1000	1.1000	0.0033	0.2179	0.0007	1.1097	0.0000	0
3.1000	1.2000	0.0033	0.1942	0.0006	1.2281	0.0000	0
3.1000	1.3000	0.0033	0.1714	0.0006	1.3327	0.0329	1
3.1000	1.4000	0.0033	0.1497	0.0005	1.4152	0.1071	1
3.1000	1.5000	0.0033	0.1295	0.0004	1.4680	0.1512	1
3.1000	1.6000	0.0033	0.1109	0.0004	1.4861	0.1603	1
3.1000	1.7000	0.0033	0.0940	0.0003	1.4695	0.1343	1
3.1000	1.8000	0.0033	0.0790	0.0003	1.4230	0.0781	1
3.1000	1.9000	0.0033	0.0656	0.0002	1.3542	0.0000	0
3.1000	2.0000	0.0033	0.0540	0.0002	1.4591	0.0939	1
3.1000	2.1000	0.0033	0.0440	0.0001	1.5673	0.1916	1
3.1000	2.2000	0.0033	0.0355	0.0001	1.6779	0.2916	1
3.1000	2.3000	0.0033	0.0283	0.0001	1.7900	0.3928	1
3.1000	2.4000	0.0033	0.0224	0.0001	1.9024	0.4943	1
3.1000	2.5000	0.0033	0.0175	0.0001	2.0134	0.5942	1
3.1000	2.6000	0.0033	0.0136	0.0000	2.1205	0.6901	1
3.1000	2.7000	0.0033	0.0104	0.0000	2.2206	0.7790	1
3.1000	2.8000	0.0033	0.0079	0.0000	2.3100	0.8570	1
3.1000	2.9000	0.0033	0.0060	0.0000	2.3846	0.9202	1
3.1000	3.0000	0.0033	0.0044	0.0000	2.4403	0.9645	1
3.1000	3.1000	0.0033	0.0033	0.0000	2.4745	0.9873	1
3.1000	3.2000	0.0033	0.0024	0.0000	2.4861	0.9874	1
3.1000	3.3000	0.0033	0.0017	0.0000	2.4761	0.9659	1
3.1000	3.4000	0.0033	0.0012	0.0000	2.4472	0.9256	1
3.1000	3.5000	0.0033	0.0009	0.0000	2.4033	0.8703	1
3.1000	3.6000	0.0033	0.0006	0.0000	2.3484	0.8041	1
3.1000	3.7000	0.0033	0.0004	0.0000	2.2863	0.7306	1
3.1000	3.8000	0.0033	0.0003	0.0000	2.2201	0.6531	1
3.1000	3.9000	0.0033	0.0002	0.0000	2.1520	0.5739	1
3.2000	0.0000	0.0024	0.3989	0.0010	0.0	0.0	0
3.2000	0.1000	0.0024	0.3970	0.0009	0.0224	0.0000	0
3.2000	0.2000	0.0024	0.3910	0.0009	0.0848	0.0000	0
3.2000	0.3000	0.0024	0.3814	0.0009	0.1760	0.0000	0
3.2000	0.4000	0.0024	0.3683	0.0009	0.2907	0.0000	0
3.2000	0.5000	0.0024	0.3521	0.0008	0.4182	0.0000	0
3.2000	0.6000	0.0024	0.3332	0.0008	0.5458	0.0000	0
3.2000	0.7000	0.0024	0.3123	0.0007	0.6685	0.0000	0
3.2000	0.8000	0.0024	0.2897	0.0007	0.7790	0.0000	0
3.2000	0.9000	0.0024	0.2661	0.0006	0.8680	0.0000	0
3.2000	1.0000	0.0024	0.2420	0.0006	0.9678	0.0000	0
3.2000	1.1000	0.0024	0.2179	0.0005	1.0943	0.0000	0
3.2000	1.2000	0.0024	0.1942	0.0005	1.2166	0.0000	0
3.2000	1.3000	0.0024	0.1714	0.0004	1.3287	0.0099	1
3.2000	1.4000	0.0024	0.1497	0.0004	1.4228	0.0962	1
3.2000	1.5000	0.0024	0.1295	0.0003	1.4909	0.1559	1
3.2000	1.6000	0.0024	0.1109	0.0003	1.5262	0.1826	1
3.2000	1.7000	0.0024	0.0940	0.0002	1.5261	0.1735	1
3.2000	1.8000	0.0024	0.0790	0.0002	1.4931	0.1313	1
3.2000	1.9000	0.0024	0.0656	0.0002	1.4337	0.0624	1
3.2000	2.0000	0.0024	0.0540	0.0001	1.4061	0.0250	1
3.2000	2.1000	0.0024	0.0440	0.0001	1.5110	0.1199	1
3.2000	2.2000	0.0024	0.0355	0.0001	1.6187	0.2174	1
3.2000	2.3000	0.0024	0.0283	0.0001	1.7288	0.3170	1
3.2000	2.4000	0.0024	0.0224	0.0001	1.8403	0.4180	1
3.2000	2.5000	0.0024	0.0175	0.0000	1.9521	0.5192	1
3.2000	2.6000	0.0024	0.0136	0.0000	2.0625	0.6187	1
3.2000	2.7000	0.0024	0.0104	0.0000	2.1690	0.7143	1
3.2000	2.8000	0.0024	0.0079	0.0000	2.2685	0.8029	1
3.2000	2.9000	0.0024	0.0060	0.0000	2.3572	0.8806	1
3.2000	3.0000	0.0024	0.0044	0.0000	2.4310	0.9434	1
3.2000	3.1000	0.0024	0.0033	0.0000	2.4861	0.9874	1
3.2000	3.2000	0.0024	0.0024	0.0000	2.5196	1.0098	1
3.2000	3.3000	0.0024	0.0017	0.0000	2.5305	1.0096	1
3.2000	3.4000	0.0024	0.0012	0.0000	2.5198	0.9878	1
3.2000	3.5000	0.0024	0.0009	0.0000	2.4902	0.9471	1
3.2000	3.6000	0.0024	0.0006	0.0000	2.4456	0.8915	1
3.2000	3.7000	0.0024	0.0004	0.0000	2.3900	0.8249	1
3.2000	3.8000	0.0024	0.0003	0.0000	2.3273	0.7511	1
3.2000	3.9000	0.0024	0.0002	0.0000	2.2604	0.6733	1
3.3000	0.0000	0.0017	0.3989	0.0007	0.0	0.0	0
3.3000	0.1000	0.0017	0.3970	0.0007	0.0225	0.0000	0
3.3000	0.2000	0.0017	0.3910	0.0007	0.0854	0.0000	0
3.3000	0.3000	0.0017	0.3814	0.0007	0.1743	0.0000	0
3.3000	0.4000	0.0017	0.3683	0.0006	0.2930	0.0000	0
3.3000	0.5000	0.0017	0.3521	0.0006	0.4197	0.0000	0
3.3000	0.6000	0.0017	0.3332	0.0006	0.5478	0.0000	0
3.3000	0.7000	0.0017	0.3123	0.0005	0.6728	0.0000	0
3.3000	0.8000	0.0017	0.2897	0.0005	0.7882	0.0000	0
3.3000	0.9000	0.0017	0.2661	0.0005	0.8852	0.0000	0
3.3000	1.0000	0.0017	0.2420	0.0004	0.9540	0.0000	0
3.3000	1.1000	0.0017	0.2179	0.0004	1.0767	0.0000	0
3.3000	1.2000	0.0017	0.1942	0.0003	1.2015	0.0000	0
3.3000	1.3000	0.0017	0.1714	0.0003	1.3192	0.0000	0
3.3000	1.4000	0.0017	0.1497	0.0003	1.4230	0.0781	1
3.3000	1.5000	0.0017	0.1295	0.0002	1.5047	0.1519	1
3.3000	1.6000	0.0017	0.1109	0.0002	1.5565	0.1955	1
3.3000	1.7000	0.0017	0.0940	0.0002	1.5736	0.2040	1
3.3000	1.8000	0.0017	0.0790	0.0001	1.5559	0.1775	1
3.3000	1.9000	0.0017	0.0656	0.0001	1.5082	0.1207	1
3.3000	2.0000	0.0017	0.0540	0.0001	1.4381	0.0412	1
3.3000	2.1000	0.0017	0.0440	0.0001	1.4568	0.0503	1
3.3000	2.2000	0.0017	0.0355	0.0001	1.5613	0.1450	1
3.3000	2.3000	0.0017	0.0283	0.0000	1.6685	0.2423	1
3.3000	2.4000	0.0017	0.0224	0.0000	1.7780	0.3416	1
3.3000	2.5000	0.0017	0.0175	0.0000	1.8890	0.4424	1
3.3000	2.6000	0.0017	0.0136	0.0000	2.0003	0.5432	1
3.3000	2.7000	0.0017	0.0104	0.0000	2.1100	0.6425	1
3.3000	2.8000	0.0017	0.0079	0.0000	2.2159	0.7378	1
3.3000	2.9000	0.0017	0.0060	0.0000	2.3148	0.8261	1
3.3000	3.0000	0.0017	0.0044	0.0000	2.4029	0.9035	1
3.3000	3.1000	0.0017	0.0033	0.0000	2.4761	0.9659	1
3.3000	3.2000	0.0017	0.0024	0.0000	2.5305	1.0096	1
3.3000	3.3000	0.0017	0.0017	0.0000	2.5633	1.0317	1
3.3000	3.4000	0.0017	0.0012	0.0000	2.5736	1.0311	1
3.3000	3.5000	0.0017	0.0009	0.0000	2.5622	1.0090	1
3.3000	3.6000	0.0017	0.0006	0.0000	2.5320	0.9680	1
3.3000	3.7000	0.0017	0.0004	0.0000	2.4867	0.9120	1
3.3000	3.8000	0.0017	0.0003	0.0000	2.4305	0.8451	1
3.3000	3.9000	0.0017	0.0002	0.0000	2.3671	0.7711	1
3.4000	0.0000	0.0012	0.3989	0.0005	0.0	0.0	0
3.4000	0.1000	0.0012	0.3970	0.0005	0.0224	0.0000	0
3.4000	0.2000	0.0012	0.3910	0.0005	0.0857	0.0000	0
3.4000	0.3000	0.0012	0.3814	0.0005	0.1732	0.0000	0
3.4000	0.4000	0.0012	0.3683	0.0005	0.2945	0.0000	0
3.4000	0.5000	0.0012	0.3521	0.0004	0.4202	0.0000	0
3.4000	0.6000	0.0012	0.3332	0.0004	0.5482	0.0000	0
3.4000	0.7000	0.0012	0.3123	0.0004	0.6748	0.0000	0
3.4000	0.8000	0.0012	0.2897	0.0004	0.7942	0.0000	0
3.4000	0.9000	0.0012	0.2661	0.0003	0.8982	0.0000	0
3.4000	1.0000	0.0012	0.2420	0.0003	0.9772	0.0000	0
3.4000	1.1000	0.0012	0.2179	0.0003	1.0574	0.0000	0
3.4000	1.2000	0.0012	0.1942	0.0002	1.1836	0.0000	0
3.4000	1.3000	0.0012	0.1714	0.0002	1.3053	0.0000	0
3.4000	1.4000	0.0012	0.1497	0.0002	1.4167	0.0539	1
3.4000	1.5000	0.0012	0.1295	0.0002	1.5101	0.1398	1
3.4000	1.6000	0.0012	0.1109	0.0001	1.5773	0.1992	1
3.4000	1.7000	0.0012	0.0940	0.0001	1.6116	0.2253	1
3.4000	1.8000	0.0012	0.0790	0.0001	1.6105	0.2158	1
3.4000	1.9000	0.0012	0.0656	0.0001	1.5764	0.1730	1
3.4000	2.0000	0.0012	0.0540	0.0001	1.5159	0.1035	1
3.4000	2.1000	0.0012	0.0440	0.0001	1.4371	0.0155	1
3.4000	2.2000	0.0012	0.0355	0.0000	1.5059	0.0749	1
3.4000	2.3000	0.0012	0.0283	0.0000	1.6099	0.1693	1
3.4000	2.4000	0.0012	0.0224	0.0000	1.7167	0.2664	1
3.4000	2.5000	0.0012	0.0175	0.0000	1.8257	0.3655	1
3.4000	2.6000	0.0012	0.0136	0.0000	1.9362	0.4660	1
3.4000	2.7000	0.0012	0.0104	0.0000	2.0469	0.5666	1
3.4000	2.8000	0.0012	0.0079	0.0000	2.1561	0.6655	1
3.4000	2.9000	0.0012	0.0060	0.0000	2.2614	0.7606	1
3.4000	3.0000	0.0012	0.0044	0.0000	2.3597	0.8485	1
3.4000	3.1000	0.0012	0.0033	0.0000	2.4472	0.9256	1
3.4000	3.2000	0.0012	0.0024	0.0000	2.5198	0.9878	1
3.4000	3.3000	0.0012	0.0017	0.0000	2.5736	1.0311	1
3.4000	3.4000	0.0012	0.0012	0.0000	2.6058	1.0529	1
3.4000	3.5000	0.0012	0.0009	0.0000	2.6154	1.0521	1
3.4000	3.6000	0.0012	0.0006	0.0000	2.6034	1.0296	1
3.4000	3.7000	0.0012	0.0004	0.0000	2.5726	0.9883	1
3.4000	3.8000	0.0012	0.0003	0.0000	2.5267	0.9320	1
3.4000	3.9000	0.0012	0.0002	0.0000	2.4699	0.8648	1
3.5000	0.0000	0.0009	0.3989	0.0003	0.0	0.0	0
3.5000	0.1000	0.0009	0.3970	0.0003	0.0224	0.0000	0
3.5000	0.2000	0.0009	0.3910	0.0003	0.0859	0.0000	0
3.5000	0.3000	0.0009	0.3814	0.0003	0.1756	0.0000	0
3.5000	0.4000	0.0009	0.3683	0.0003	0.2952	0.0000	0
3.5000	0.5000	0.0009	0.3521	0.0003	0.4197	0.0000	0
3.5000	0.6000	0.0009	0.3332	0.0003	0.5474	0.0000	0
3.5000	0.7000	0.0009	0.3123	0.0003	0.6749	0.0000	0
3.5000	0.8000	0.0009	0.2897	0.0003	0.7974	0.0000	0
3.5000	0.9000	0.0009	0.2661	0.0002	0.9074	0.0000	0
3.5000	1.0000	0.0009	0.2420	0.0002	0.9956	0.0000	0
3.5000	1.1000	0.0009	0.2179	0.0002	1.0525	0.0000	0
3.5000	1.2000	0.0009	0.1942	0.0002	1.1636	0.0000	0
3.5000	1.3000	0.0009	0.1714	0.0001	1.2879	0.0000	0
3.5000	1.4000	0.0009	0.1497	0.0001	1.4051	0.0247	1
3.5000	1.5000	0.0009	0.1295	0.0001	1.5082	0.1207	1
3.5000	1.6000	0.0009	0.1109	0.0001	1.5891	0.1941	1
3.5000	1.7000	0.0009	0.0940	0.0001	1.6400	0.2373	1
3.5000	1.8000	0.0009	0.0790	0.0001	1.6562	0.2453	1
3.5000	1.9000	0.0009	0.0656	0.0001	1.6375	0.2183	1
3.5000	2.0000	0.0009	0.0540	0.0000	1.5887	0.1609	1
3.5000	2.1000	0.0009	0.0440	0.0000	1.5175	0.0809	1
3.5000	2.2000	0.0009	0.0355	0.0000	1.4529	0.0073	1
3.5000	2.3000	0.0009	0.0283	0.0000	1.5535	0.0987	1
3.5000	2.4000	0.0009	0.0224	0.0000	1.6571	0.1929	1
3.5000	2.5000	0.0009	0.0175	0.0000	1.7634	0.2897	1
3.5000	2.6000	0.0009	0.0136	0.0000	1.8720	0.3886	1
3.5000	2.7000	0.0009	0.0104	0.0000	1.9820	0.4888	1
3.5000	2.8000	0.0009	0.0079	0.0000	2.0921	0.5892	1
3.5000	2.9000	0.0009	0.0060	0.0000	2.2008	0.6879	1
3.5000	3.0000	0.0009	0.0044	0.0000	2.3056	0.7826	1
3.5000	3.1000	0.0009	0.0033	0.0000	2.4033	0.8703	1
3.5000	3.2000	0.0009	0.0024	0.0000	2.4902	0.9471	1
3.5000	3.3000	0.0009	0.0017	0.0000	2.5622	1.0090	1
3.5000	3.4000	0.0009	0.0012	0.0000	2.6154	1.0521	1
3.5000	3.5000	0.0009	0.0009	0.0000	2.6471	1.0735	1
3.5000	3.6000	0.0009	0.0006	0.0000	2.6561	1.0724	1
3.5000	3.7000	0.0009	0.0004	0.0000	2.6435	1.0497	1
3.5000	3.8000	0.0009	0.0003	0.0000	2.6121	1.0081	1
3.5000	3.9000	0.0009	0.0002	0.0000	2.5657	0.9515	1
3.6000	0.0000	0.0006	0.3989	0.0002	0.0	0.0	0
3.6000	0.1000	0.0006	0.3970	0.0002	0.0223	0.0000	0
3.6000	0.2000	0.0006	0.3910	0.0002	0.0859	0.0000	0
3.6000	0.3000	0.0006	0.3814	0.0002	0.1774	0.0000	0
3.6000	0.4000	0.0006	0.3683	0.0002	0.2953	0.0000	0
3.6000	0.5000	0.0006	0.3521	0.0002	0.4185	0.0000	0
3.6000	0.6000	0.0006	0.3332	0.0002	0.5454	0.0000	0
3.6000	0.7000	0.0006	0.3123	0.0002	0.6734	0.0000	0
3.6000	0.8000	0.0006	0.2897	0.0002	0.7982	0.0000	0
3.6000	0.9000	0.0006	0.2661	0.0002	0.9131	0.0000	0
3.6000	1.0000	0.0006	0.2420	0.0001	1.0095	0.0000	0
3.6000	1.1000	0.0006	0.2179	0.0001	1.0776	0.0000	0
3.6000	1.2000	0.0006	0.1942	0.0001	1.1421	0.0000	0
3.6000	1.3000	0.0006	0.1714	0.0001	1.2678	0.0000	0
3.6000	1.4000	0.0006	0.1497	0.0001	1.3891	0.0000	0
3.6000	1.5000	0.0006	0.1295	0.0001	1.4999	0.0955	1
3.6000	1.6000	0.0006	0.1109	0.0001	1.5926	0.1810	1
3.6000	1.7000	0.0006	0.0940	0.0001	1.6590	0.2400	1
3.6000	1.8000	0.0006	0.0790	0.0000	1.6924	0.2657	1
3.6000	1.9000	0.0006	0.0656	0.0000	1.6904	0.2557	1
3.6000	2.0000	0.0006	0.0540	0.0000	1.6553	0.2124	1
3.6000	2.1000	0.0006	0.0440	0.0000	1.5938	0.1424	1
3.6000	2.2000	0.0006	0.0355	0.0000	1.5140	0.0539	1
3.6000	2.3000	0.0006	0.0283	0.0000	1.4995	0.0306	1
3.6000	2.4000	0.0006	0.0224	0.0000	1.5997	0.1218	1
3.6000	2.5000	0.0006	0.0175	0.0000	1.7029	0.2158	1
3.6000	2.6000	0.0006	0.0136	0.0000	1.8087	0.3124	1
3.6000	2.7000	0.0006	0.0104	0.0000	1.9168	0.4110	1
3.6000	2.8000	0.0006	0.0079	0.0000	2.0263	0.5110	1
3.6000	2.9000	0.0006	0.0060	0.0000	2.1360	0.6111	1
3.6000	3.0000	0.0006	0.0044	0.0000	2.2442	0.7096	1
3.6000	3.1000	0.0006	0.0033	0.0000	2.3484	0.8041	1
3.6000	3.2000	0.0006	0.0024	0.0000	2.4456	0.8915	1
3.6000	3.3000	0.0006	0.0017	0.0000	2.5320	0.9680	1
3.6000	3.4000	0.0006	0.0012	0.0000	2.6034	1.0296	1
3.6000	3.5000	0.0006	0.0009	0.0000	2.6561	1.0724	1
3.6000	3.6000	0.0006	0.0006	0.0000	2.6872	1.0936	1
3.6000	3.7000	0.0006	0.0004	0.0000	2.6957	1.0922	1
3.6000	3.8000	0.0006	0.0003	0.0000	2.6826	1.0692	1
3.6000	3.9000	0.0006	0.0002	0.0000	2.6506	1.0273	1
3.7000	0.0000	0.0004	0.3989	0.0002	0.0	0.0	0
3.7000	0.1000	0.0004	0.3970	0.0002	0.0221	0.0000	0
3.7000	0.2000	0.0004	0.3910	0.0002	0.0858	0.0000	0
3.7000	0.3000	0.0004	0.3814	0.0002	0.1788	0.0000	0
3.7000	0.4000	0.0004	0.3683	0.0002	0.2949	0.0000	0
3.7000	0.5000	0.0004	0.3521	0.0001	0.4166	0.0000	0
3.7000	0.6000	0.0004	0.3332	0.0001	0.5425	0.0000	0
3.7000	0.7000	0.0004	0.3123	0.0001	0.6705	0.0000	0
3.7000	0.8000	0.0004	0.2897	0.0001	0.7969	0.0000	0
3.7000	0.9000	0.0004	0.2661	0.0001	0.9159	0.0000	0
3.7000	1.0000	0.0004	0.2420	0.0001	1.0193	0.0000	0
3.7000	1.1000	0.0004	0.2179	0.0001	1.0977	0.0000	0
3.7000	1.2000	0.0004	0.1942	0.0001	1.1418	0.0000	0
3.7000	1.3000	0.0004	0.1714	0.0001	1.2457	0.0000	0
3.7000	1.4000	0.0004	0.1497	0.0001	1.3696	0.0000	0
3.7000	1.5000	0.0004	0.1295	0.0001	1.4862	0.0653	1
3.7000	1.6000	0.0004	0.1109	0.0000	1.5887	0.1609	1
3.7000	1.7000	0.0004	0.0940	0.0000	1.6689	0.2340	1
3.7000	1.8000	0.0004	0.0790	0.0000	1.7191	0.2768	1
3.7000	1.9000	0.0004	0.0656	0.0000	1.7344	0.2844	1
3.7000	2.0000	0.0004	0.0540	0.0000	1.7148	0.2569	1
3.7000	2.1000	0.0004	0.0440	0.0000	1.6651	0.1991	1
3.7000	2.2000	0.0004	0.0355	0.0000	1.5929	0.1186	1
3.7000	2.3000	0.0004	0.0283	0.0000	1.5063	0.0235	1
3.7000	2.4000	0.0004	0.0224	0.0000	1.5447	0.0532	1
3.7000	2.5000	0.0004	0.0175	0.0000	1.6445	0.1442	1
3.7000	2.6000	0.0004	0.0136	0.0000	1.7473	0.2380	1
3.7000	2.7000	0.0004	0.0104	0.0000	1.8527	0.3344	1
3.7000	2.8000	0.0004	0.0079	0.0000	1.9604	0.4328	1
3.7000	2.9000	0.0004	0.0060	0.0000	2.0694	0.5326	1
3.7000	3.0000	0.0004	0.0044	0.0000	2.1786	0.6324	1
3.7000	3.1000	0.0004	0.0033	0.0000	2.2863	0.7306	1
3.7000	3.2000	0.0004	0.0024	0.0000	2.3900	0.8249	1
3.7000	3.3000	0.0004	0.0017	0.0000	2.4867	0.9120	1
3.7000	3.4000	0.0004	0.0012	0.0000	2.5726	0.9883	1
3.7000	3.5000	0.0004	0.0009	0.0000	2.6435	1.0497	1
3.7000	3.6000	0.0004	0.0006	0.0000	2.6957	1.0922	1
3.7000	3.7000	0.0004	0.0004	0.0000	2.7263	1.1131	1
3.7000	3.8000	0.0004	0.0003	0.0000	2.7342	1.1115	1
3.7000	3.9000	0.0004	0.0002	0.0000	2.7206	1.0882	1
3.8000	0.0000	0.0003	0.3989	0.0001	0.0	0.0	0
3.8000	0.1000	0.0003	0.3970	0.0001	0.0220	0.0000	0
3.8000	0.2000	0.0003	0.3910	0.0001	0.0856	0.0000	0
3.8000	0.3000	0.0003	0.3814	0.0001	0.1797	0.0000	0
3.8000	0.4000	0.0003	0.3683	0.0001	0.2941	0.0000	0
3.8000	0.5000	0.0003	0.3521	0.0001	0.4141	0.0000	0
3.8000	0.6000	0.0003	0.3332	0.0001	0.5388	0.0000	0
3.8000	0.7000	0.0003	0.3123	0.0001	0.6665	0.0000	0
3.8000	0.8000	0.0003	0.2897	0.0001	0.7939	0.0000	0
3.8000	0.9000	0.0003	0.2661	0.0001	0.9160	0.0000	0
3.8000	1.0000	0.0003	0.2420	0.0001	1.0255	0.0000	0
3.8000	1.1000	0.0003	0.2179	0.0001	1.1131	0.0000	0
3.8000	1.2000	0.0003	0.1942	0.0001	1.1692	0.0000	0
3.8000	1.3000	0.0003	0.1714	0.0001	1.2223	0.0000	0
3.8000	1.4000	0.0003	0.1497	0.0000	1.3476	0.0000	0
3.8000	1.5000	0.0003	0.1295	0.0000	1.4683	0.0311	1
3.8000	1.6000	0.0003	0.1109	0.0000	1.5786	0.1348	1
3.8000	1.7000	0.0003	0.0940	0.0000	1.6706	0.2201	1
3.8000	1.8000	0.0003	0.0790	0.0000	1.7363	0.2787	1
3.8000	1.9000	0.0003	0.0656	0.0000	1.7690	0.3040	1
3.8000	2.0000	0.0003	0.0540	0.0000	1.7661	0.2936	1
3.8000	2.1000	0.0003	0.0440	0.0000	1.7302	0.2499	1
3.8000	2.2000	0.0003	0.0355	0.0000	1.6678	0.1794	1
3.8000	2.3000	0.0003	0.0283	0.0000	1.5870	0.0904	1
3.8000	2.4000	0.0003	0.0224	0.0000	1.4953	0.0000	0
3.8000	2.5000	0.0003	0.0175	0.0000	1.5885	0.0751	1
3.8000	2.6000	0.0003	0.0136	0.0000	1.6880	0.1659	1
3.8000	2.7000	0.0003	0.0104	0.0000	1.7904	0.2596	1
3.8000	2.8000	0.0003	0.0079	0.0000	1.8955	0.3557	1
3.8000	2.9000	0.0003	0.0060	0.0000	2.0027	0.4540	1
3.8000	3.0000	0.0003	0.0044	0.0000	2.1113	0.5535	1
3.8000	3.1000	0.0003	0.0033	0.0000	2.2201	0.6531	1
3.8000	3.2000	0.0003	0.0024	0.0000	2.3273	0.7511	1
3.8000	3.3000	0.0003	0.0017	0.0000	2.4305	0.8451	1
3.8000	3.4000	0.0003	0.0012	0.0000	2.5267	0.9320	1
3.8000	3.5000	0.0003	0.0009	0.0000	2.6121	1.0081	1
3.8000	3.6000	0.0003	0.0006	0.0000	2.6826	1.0692	1
3.8000	3.7000	0.0003	0.0004	0.0000	2.7342	1.1115	1
3.8000	3.8000	0.0003	0.0003	0.0000	2.7643	1.1322	1
3.8000	3.9000	0.0003	0.0002	0.0000	2.7718	1.1302	1
3.9000	0.0000	0.0002	0.3989	0.0001	0.0	0.0	0
3.9000	0.1000	0.0002	0.3970	0.0001	0.0219	0.0000	0
3.9000	0.2000	0.0002	0.3910	0.0001	0.0852	0.0000	0
3.9000	0.3000	0.0002	0.3814	0.0001	0.1803	0.0000	0
3.9000	0.4000	0.0002	0.3683	0.0001	0.2928	0.0000	0
3.9000	0.5000	0.0002	0.3521	0.0001	0.4111	0.0000	0
3.9000	0.6000	0.0002	0.3332	0.0001	0.5345	0.0000	0
3.9000	0.7000	0.0002	0.3123	0.0001	0.6614	0.0000	0
3.9000	0.8000	0.0002	0.2897	0.0001	0.7893	0.0000	0
3.9000	0.9000	0.0002	0.2661	0.0001	0.9138	0.0000	0
3.9000	1.0000	0.0002	0.2420	0.0000	1.0284	0.0000	0
3.9000	1.1000	0.0002	0.2179	0.0000	1.1242	0.0000	0
3.9000	1.2000	0.0002	0.1942	0.0000	1.1916	0.0000	0
3.9000	1.3000	0.0002	0.1714	0.0000	1.2224	0.0000	0
3.9000	1.4000	0.0002	0.1497	0.0000	1.3236	0.0000	0
3.9000	1.5000	0.0002	0.1295	0.0000	1.4471	0.0000	0
3.9000	1.6000	0.0002	0.1109	0.0000	1.5632	0.1038	1
3.9000	1.7000	0.0002	0.0940	0.0000	1.6651	0.1991	1
3.9000	1.8000	0.0002	0.0790	0.0000	1.7446	0.2719	1
3.9000	1.9000	0.0002	0.0656	0.0000	1.7941	0.3143	1
3.9000	2.0000	0.0002	0.0540	0.0000	1.8086	0.3216	1
3.9000	2.1000	0.0002	0.0440	0.0000	1.7882	0.2937	1
3.9000	2.2000	0.0002	0.0355	0.0000	1.7377	0.2354	1
3.9000	2.3000	0.0002	0.0283	0.0000	1.6646	0.1545	1
3.9000	2.4000	0.0002	0.0224	0.0000	1.5771	0.0589	1
3.9000	2.5000	0.0002	0.0175	0.0000	1.5352	0.0088	1
3.9000	2.6000	0.0002	0.0136	0.0000	1.6312	0.0965	1
3.9000	2.7000	0.0002	0.0104	0.0000	1.7303	0.1871	1
3.9000	2.8000	0.0002	0.0079	0.0000	1.8324	0.2805	1
3.9000	2.9000	0.0002	0.0060	0.0000	1.9370	0.3765	1
3.9000	3.0000	0.0002	0.0044	0.0000	2.0439	0.4746	1
3.9000	3.1000	0.0002	0.0033	0.0000	2.1520	0.5739	1
3.9000	3.2000	0.0002	0.0024	0.0000	2.2604	0.6733	1
3.9000	3.3000	0.0002	0.0017	0.0000	2.3671	0.7711	1
3.9000	3.4000	0.0002	0.0012	0.0000	2.4699	0.8648	1
3.9000	3.5000	0.0002	0.0009	0.0000	2.5657	0.9515	1
3.9000	3.6000	0.0002	0.0006	0.0000	2.6506	1.0273	1
3.9000	3.7000	0.0002	0.0004	0.0000	2.7206	1.0882	1
3.9000	3.8000	0.0002	0.0003	0.0000	2.7718	1.1302	1
3.9000	3.9000	0.0002	0.0002	0.0000	2.8014	1.1507	1

